Nakamoto Consensus under Bounded Processing Capacity

For Nakamoto's longest-chain consensus protocol, whose proof-of-work (PoW) and proof-of-stake (PoS) variants power major blockchains such as Bitcoin and Cardano, we revisit the classic problem of the security-performance tradeoff: Given a network of nodes with finite communication- and computation-resources, against what fraction of adversary power is Nakamoto consensus (NC) secure for a given block production rate? State-of-the-art analyses of NC fail to answer this question, because their bounded-delay model does not capture the rate limits to nodes' processing of blocks, which cause congestion when blocks are released in quick succession. We develop a new analysis technique to prove a refined security-performance tradeoff for PoW NC in a bounded-capacity model. In this model, we show that, in contrast to the classic bounded-delay model, Nakamoto's private attack is no longer the worst attack, and a new attack we call the teasing strategy, that exploits congestion, is strictly worse. In PoS, equivocating blocks can exacerbate congestion, making traditional PoS NC insecure except at very low block production rates. To counter such equivocation spamming, we present a variant of PoS NC we call Blanking NC (BlaNC), which achieves the same resilience as PoW NC.

==> figures/fig-bitcoin-cash-resilience-delay.txt <==
% Bitcoin Cash, block rate: 0.0016666666666666668 blocks/s, block size: 256.0 Mbits
beta C(Mbps)
0.0001 4.2670934186837374e-5
0.0011 0.0004698507382909067
0.0021 0.000897889536051416
0.0031 0.001326792513584222
0.0041 0.0017565648988371314
0.0051 0.002187211962012528
0.0061 0.0026187390159951407
0.0071 0.0030511514167850143
0.0081 0.0034844545639357593
0.0091 0.003918653900998168
0.0101 0.004353754915969245
0.0111 0.004789763141746779
0.0121 0.005226684156589466
0.0131 0.005664523584582735
0.0141 0.0061032870961103105
0.0151 0.0065429804083316145
0.0161 0.006983609285665083
0.0171 0.007425179540277492
0.0181 0.007867697032579375
0.0191 0.008311167671726623
0.0201 0.008755597416128361
0.0211 0.009200992273961163
0.0221 0.009647358303689756
0.0231 0.010094701614594255
0.0241 0.010543028367304056
0.0251 0.010992344774338457
0.0261 0.011442657100654148
0.0271 0.01189397166419962
0.0281 0.012346294836476656
0.0291 0.012799633043108943
0.0301 0.013253992764417962
0.0311 0.013709380536006257
0.0321 0.01416580294934815
0.0331 0.01462326665238809
0.0341 0.015081778350146671
0.0351 0.015541344805334483
0.0361 0.016001972838973918
0.0371 0.01646366933102902
0.0381 0.01692644122104352
0.0391 0.01739029550878716
0.0401 0.017855239254910487
0.0411 0.018321279581608195
0.0421 0.018788423673291112
0.0431 0.01925667877726709
0.0441 0.0197260522044308
0.0451 0.020196551329962634
0.0461 0.020668183594036868
0.0471 0.021140956502539193
0.0481 0.02161487762779376
0.0491 0.022089954609299918
0.0501 0.02256619515447877
0.0511 0.023043607039429717
0.0521 0.023522198109697107
0.0531 0.024001976281047215
0.0541 0.024482949540255664
0.0551 0.024965125945905445
0.0561 0.025448513629195764
0.0571 0.02593312079476179
0.0581 0.026418955721505624
0.0591 0.02690602676343842
0.0601 0.02739434235053421
0.0611 0.027883910989595202
0.0621 0.028374741265129025
0.0631 0.02886684184023804
0.0641 0.029360221457520836
0.0651 0.029854888939986206
0.0661 0.03035085319197972
0.0671 0.030848123200123208
0.0681 0.031346708034267194
0.0691 0.03184661684845672
0.0701 0.032347858881910524
0.0711 0.03285044346001399
0.0721 0.03335437999532601
0.0731 0.033859677988599984
0.0741 0.03436634702981921
0.0751 0.03487439679924688
0.0761 0.035383837068491
0.0771 0.035894677701584304
0.0781 0.03640692865607965
0.0791 0.036920599984160925
0.0801 0.03743570183376995
0.0811 0.03795224444974935
0.0821 0.038470238175001996
0.0831 0.03898969345166707
0.0841 0.039510620822313054
0.0851 0.04003303093114807
0.0861 0.040556934525247654
0.0871 0.04108234245580044
0.0881 0.041609265679372016
0.0891 0.04213771525918716
0.0901 0.042667702366430846
0.0911 0.043199238281568436
0.0921 0.043732334395685225
0.0931 0.04426700221184567
0.0941 0.044803253346472866
0.0951 0.045341099530748344
0.0961 0.04588055261203269
0.0971 0.04642162455530737
0.0981 0.04696432744463798
0.0991 0.04750867348465951
0.1001 0.04805467500208386
0.1011 0.048602344447229884
0.1021 0.049151694395576775
0.1031 0.04970273754934072
0.1041 0.05025548673907552
0.1051 0.050809954925297544
0.1061 0.0513661552001354
0.1071 0.051924100789004834
0.1081 0.05248380505230926
0.1091 0.05304528148716637
0.1101 0.05360854372916132
0.1111 0.05417360555412703
0.1121 0.05474048087995188
0.1131 0.05530918376841562
0.1141 0.055879728427053646
0.1151 0.05645212921105049
0.1161 0.05702640062516281
0.1171 0.0576025573256725
0.1181 0.058180614122370605
0.1191 0.05876058598057233
0.1201 0.05934248802316399
0.1211 0.059926335532682326
0.1221 0.060512143953426835
0.1231 0.061099928893605736
0.1241 0.06168970612751618
0.1251 0.062281491597759406
0.1261 0.0628753014174913
0.1271 0.0634711518727094
0.1281 0.06406905942457651
0.1291 0.06466904071178214
0.1301 0.06527111255294224
0.1311 0.06587529194903768
0.1321 0.06648159608589291
0.1331 0.06709004233669484
0.1341 0.06770064826455316
0.1351 0.06831343162510277
0.1361 0.06892841036914904
0.1371 0.06954560264535685
0.1381 0.07016502680298425
0.1391 0.0707867013946615
0.1401 0.07141064517921646
0.1411 0.07203687712454725
0.1421 0.07266541641054299
0.1431 0.0732962824320538
0.1441 0.07392949480191066
0.1451 0.07456507335399644
0.1461 0.07520303814636903
0.1471 0.07584340946443753
0.1481 0.07648620782419249
0.1491 0.07713145397549162
0.1501 0.07777916890540154
0.1511 0.07842937384159743
0.1521 0.07908209025582066
0.1531 0.07973733986739695
0.1541 0.08039514464681508
0.1551 0.08105552681936794
0.1561 0.08171850886885722
0.1571 0.08238411354136288
0.1581 0.08305236384907869
0.1591 0.08372328307421532
0.1601 0.08439689477297244
0.1611 0.085073222779581
0.1621 0.08575229121041729
0.1631 0.08643412446819038
0.1641 0.08711874724620423
0.1651 0.08780618453269633
0.1661 0.08849646161525408
0.1671 0.08918960408531092
0.1681 0.08988563784272371
0.1691 0.09058458910043318
0.1701 0.09128648438920885
0.1711 0.091991350562481
0.1721 0.09269921480126055
0.1731 0.0934101046191496
0.1741 0.09412404786744402
0.1751 0.09484107274033036
0.1761 0.09556120778017908
0.1771 0.09628448188293591
0.1781 0.09701092430361397
0.1791 0.09774056466188845
0.1801 0.0984734329477962
0.1811 0.09920955952754261
0.1821 0.0999489751494181
0.1831 0.10069171094982647
0.1841 0.1014377984594281
0.1851 0.10218726960939979
0.1861 0.10294015673781459
0.1871 0.1036964925961436
0.1881 0.1044563103558833
0.1891 0.10521964361531039
0.1901 0.10598652640636765
0.1911 0.10675699320168339
0.1921 0.10753107892172784
0.1931 0.10830881894210927
0.1941 0.10909024910101342
0.1951 0.10987540570678911
0.1961 0.1106643255456839
0.1971 0.11145704588973258
0.1981 0.11225360450480293
0.1991 0.11305403965880138
0.2001 0.11385839013004337
0.2011 0.11466669521579123
0.2021 0.11547899474096454
0.2031 0.11629532906702593
0.2041 0.11711573910104767
0.2051 0.11794026630496214
0.2061 0.11876895270500172
0.2071 0.11960184090133151
0.2081 0.12043897407788058
0.2091 0.12128039601237538
0.2101 0.12212615108658162
0.2111 0.12297628429675783
0.2121 0.1238308412643279
0.2131 0.12468986824677589
0.2141 0.12555341214877
0.2151 0.12642152053352054
0.2161 0.1272942416343783
0.2171 0.12817162436667845
0.2181 0.1290537183398368
0.2191 0.1299405738697045
0.2201 0.13083224199118734
0.2211 0.1317287744711366
0.2221 0.1326302238215185
0.2231 0.13353664331286866
0.2241 0.13444808698803912
0.2251 0.13536460967624592
0.2261 0.1362862670074236
0.2271 0.1372131154268963
0.2281 0.13814521221037146
0.2291 0.13908261547926662
0.2301 0.14002538421637645
0.2311 0.14097357828188917
0.2321 0.14192725842976234
0.2331 0.1428864863244661
0.2341 0.14385132455810454
0.2351 0.14482183666792503
0.2361 0.1457980871542251
0.2371 0.14678014149866872
0.2381 0.14776806618302152
0.2391 0.14876192870831736
0.2401 0.14976179761446712
0.2411 0.15076774250032188
0.2421 0.15177983404420317
0.2431 0.15279814402491243
0.2441 0.15382274534323306
0.2451 0.1548537120439388
0.2461 0.15589111933832217
0.2471 0.15693504362725716
0.2481 0.15798556252481144
0.2491 0.15904275488242328
0.2501 0.1601067008136588
0.2511 0.16117748171956608
0.2521 0.162255180314643
0.2531 0.16333988065343594
0.2541 0.1644316681577877
0.2551 0.16553062964475299
0.2561 0.1666368533552002
0.2571 0.16775042898312062
0.2581 0.1688714477056635
0.2591 0.17000000221392006
0.2601 0.17113618674447686
0.2611 0.17228009711176223
0.2621 0.1734318307412078
0.2631 0.17459148670325034
0.2641 0.17575916574819841
0.2651 0.17693497034198952
0.2661 0.1781190047028645
0.2671 0.17931137483898674
0.2681 0.18051218858703466
0.2691 0.18172155565179732
0.2701 0.182939587646803
0.2711 0.18416639813601282
0.2721 0.18540210267661256
0.2731 0.18664681886293524
0.2741 0.18790066637155087
0.2751 0.18916376700755894
0.2761 0.19043624475212154
0.2771 0.19171822581127565
0.2781 0.1930098386660658
0.2791 0.19431121412403804
0.2801 0.19562248537213886
0.2811 0.19694378803106447
0.2821 0.19827526021110603
0.2831 0.19961704256954052
0.2841 0.2009692783696156
0.2851 0.202332113541182
0.2861 0.20370569674302638
0.2871 0.2050901794269611
0.2881 0.20648571590372825
0.2891 0.20789246341077927
0.2901 0.20931058218199147
0.2911 0.21074023551938734
0.2921 0.21218158986692326
0.2931 0.21363481488641858
0.2941 0.2151000835356969
0.2951 0.21657757214901577
0.2961 0.21806746051986262
0.2971 0.21956993198620012
0.2981 0.2210851735182433
0.2991 0.22261337580886012
0.3001 0.22415473336668332
0.3011 0.22570944461203285
0.3021 0.22727771197574526
0.3031 0.22885974200101575
0.3041 0.23045574544835798
0.3051 0.23206593740379683
0.3061 0.23369053739040738
0.3071 0.2353297694833247
0.3081 0.23698386242834804
0.3091 0.23865304976427448
0.3101 0.24033756994909597
0.3111 0.24203766649020644
0.3121 0.2437535880787653
0.3131 0.24548558872837528
0.3141 0.2472339279182356
0.3151 0.24899887074094104
0.3161 0.2507806880551024
0.3171 0.2525796566429743
0.3181 0.254396059373282
0.3191 0.2562301853694491
0.3201 0.25808233018343524
0.3211 0.25995279597540527
0.3221 0.2618418916994566
0.3231 0.2637499332956473
0.3241 0.26567724388857306
0.3251 0.26762415399275785
0.3261 0.26959100172512934
0.3271 0.2715781330248699
0.3281 0.27358590188093856
0.3291 0.27561467056758343
0.3301 0.27766480988816955
0.3311 0.2797366994276693
0.3321 0.28183072781417506
0.3331 0.2839472929898143
0.3341 0.28608680249146073
0.3351 0.28824967374166166
0.3361 0.29043633435021354
0.3371 0.29264722242684676
0.3381 0.29488278690549724
0.3391 0.2971434878806713
0.3401 0.2994297969564312
0.3411 0.3017421976085589
0.3421 0.3040811855604813
0.3431 0.30644726917357135
0.3441 0.30884096985246956
0.3451 0.31126282246610726
0.3461 0.3137133757851419
0.3471 0.3161931929365599
0.3481 0.3187028518762344
0.3491 0.321242945880274
0.3501 0.32381408405603745
0.3511 0.32641689187374084
0.3521 0.32905201171963044
0.3531 0.3317201034717496
0.3541 0.33442184509938316
0.3551 0.3371579332873247
0.3561 0.339929084086171
0.3571 0.342736033589923
0.3581 0.3455795386422363
0.3591 0.3484603775727466
0.3601 0.35137935096497497
0.3611 0.35433728245740337
0.3621 0.3573350195794053
0.3631 0.36037343462381294
0.3641 0.3634534255580083
0.3651 0.36657591697553743
0.3661 0.36974186109036594
0.3671 0.37295223877602196
0.3681 0.37620806065200907
0.3691 0.37951036822001527
0.3701 0.3828602350526045
0.3711 0.38625876803723813
0.3721 0.38970710867865516
0.3731 0.3932064344628316
0.3741 0.39675796028594124
0.3751 0.40036293995196154
0.3761 0.4040226677428033
0.3771 0.4077384800650935
0.3781 0.41151175717801475
0.3791 0.41534392500689277
0.3801 0.4192364570475396
0.3811 0.4231908763666947
0.3821 0.42720875770426914
0.3831 0.43129172968349017
0.3841 0.43544147713546166
0.3851 0.43965974354511167
0.3861 0.4439483336259877
0.3871 0.4483091160318866
0.3881 0.4527440262138815
0.3891 0.4572550694319207
0.3901 0.4618443239308463
0.3911 0.46651394429139886
0.3921 0.47126616496756263
0.3931 0.47610330402245093
0.3941 0.4810277670758578
0.3951 0.48604205147759777
0.3961 0.491148750721848
0.3971 0.4963505591188857
0.3981 0.5016502767419039
0.3991 0.5070508146679882
0.4001 0.5125552005338673
0.4011 0.518166584428716
0.4021 0.5238882451481104
0.4031 0.5297235968352254
0.4041 0.5356761960375392
0.4051 0.5417497492096945
0.4061 0.5479481206957758
0.4071 0.5542753412271261
0.4081 0.560735616974973
0.4091 0.5673333392005869
0.4101 0.5740730945494996
0.4111 0.5809596760404951
0.4121 0.5879980948047026
0.4131 0.5951935926352131
0.4141 0.6025516554132715
0.4151 0.6100780274833139
0.4161 0.6177787270560193
0.4171 0.6256600627261764
0.4181 0.6337286512006515
0.4191 0.6419914363411616
0.4201 0.6504557096370462
0.4211 0.6591291322348962
0.4221 0.668019758664955
0.4231 0.6771360624187254
0.4241 0.6864869635485287
0.4251 0.6960818584779703
0.4261 0.7059306522327469
0.4271 0.7160437933241882
0.4281 0.7264323115438107
0.4291 0.7371078589562763
0.4301 0.7480827544110634
0.4311 0.7593700319303336
0.4321 0.7709834933726066
0.4331 0.7829377658196311
0.4341 0.7952483641881638
0.4351 0.8079317596302001
0.4361 0.8210054543557643
0.4371 0.8344880635930046
0.4381 0.8483994054927301
0.4391 0.8627605998905308
0.4401 0.8775941769616027
0.4411 0.8929241969439726
0.4421 0.9087763822682787
0.4431 0.9251782636203865
0.4441 0.9421593416815743
0.4451 0.9597512665452337
0.4461 0.9779880371057516
0.4471 0.9969062230623817
0.4481 1.016545212588311
0.4491 1.036947489194499
0.4501 1.0581589418837676
0.4511 1.0802292133605997
0.4521 1.103212091858038
0.4531 1.1271659530916844
0.4541 1.152154259985476
0.4551 1.1782461291759467
0.4561 1.2055169749430525
0.4571 1.2340492432012435
0.4581 1.2639332505966592
0.4591 1.2952681466992668
0.4601 1.3281630208855477
0.4611 1.3627381799485865
0.4621 1.3991266279683385
0.4631 1.437475786811202
0.4641 1.4779495041782738
0.4651 1.5207304068767915
0.4661 1.5660226705998044
0.4671 1.6140552948328273
0.4681 1.6650859937304088
0.4691 1.7194058425026977
0.4701 1.7773448561872924
0.4711 1.8392787266435997
0.4721 1.9056370083632037
0.4731 1.9769131301115255
0.4741 2.053676725868728
0.4751 2.1365889370816618
0.4761 2.2264215564853584
0.4771 2.324081187772928
0.4781 2.4306400243531234
0.4791 2.5473754641148356
0.4801 2.6758216683417126
0.4811 2.8178374885361595
0.4821 2.9756971620111687
0.4831 3.1522132071005875
0.4841 3.35090569392033
0.4851 3.5762396778523433
0.4861 3.833965122302152
0.4871 4.131614925064592
0.4881 4.47925405042016
0.4891 4.890641027522927
0.4901 5.385093387205377
0.4911 5.990610696629201
0.4921 6.749369518987327
0.4931 7.727996599033797
0.4941 9.038289355932179
0.4951 10.883308408163233
0.4961 13.674381675213626
0.4971 18.3901859310344
0.4981 28.069770105262972
0.4991 59.25906725925849


==> figures/fig-bitcoin-cash-teasing-attack-bandwidth.txt <==
% Bitcoin Cash, block rate: 0.0016666666666666668 blocks/s, block size: 256.0 Mbits
beta C(Mbps)
0.010745284717399606 0.004220820118539095
0.011505092231517366 0.004732200654932288
0.012658702771763217 0.005303419943229634
0.014071176173649662 0.005942022314583353
0.015708311063733885 0.006655988041348867
0.017535999937122324 0.00745427414364286
0.01962610500392641 0.00834603983899701
0.021875748876379768 0.00934292239845025
0.024196987305778586 0.010458053748961228
0.026476907545485432 0.011706713032386533
0.028693369181023397 0.013105242708532343
0.030887551944427223 0.014671107082369945
0.032974599143795705 0.016425802504030956
0.035069436403356406 0.018390129080473716
0.03719044469284933 0.020588708588129955
0.03925784590080146 0.023051307353701325
0.04120424746518374 0.02581159346851231
0.04324714265759155 0.028899377154262943
0.045206602969216504 0.03235922575316751
0.04726971318054715 0.03622919517509426
0.0493139849715555 0.040562603307880384
0.05123429674165394 0.04542005878889161
0.053448004952360045 0.050843236699730926
0.05586271488564609 0.056901519466761634
0.05855061985027188 0.06366279311556448
0.06167075152666167 0.07119409418229071
0.0659181557488067 0.07951950092505777
0.07114560257106899 0.08872302823152263
0.07765159026701064 0.09885160343606363
0.08568920747540501 0.10994679174494726
0.09554728885777572 0.122032239066615
0.10643039494882975 0.13527486296930738
0.1186554207098349 0.14970436127738504
0.13162483414034332 0.16549928039290931
0.14578903893578987 0.1826643748308764
0.16048080943082274 0.20142776923622485
0.1761179667250524 0.22179601914884486
0.19194596381049192 0.24407827134931284
0.20860280407854465 0.2682150987102031
0.22524943094570699 0.29461212650209906
0.24237373400650944 0.3232538734905573
0.25960971066287886 0.35444546902281526
0.2767956260599464 0.38846308875683366
0.2939767746599791 0.42550797361853254
0.30785980561934784 0.46803980044911464
0.3212990607457701 0.5149524931626154
0.33428885073624326 0.5667278373463905
0.3470568915859792 0.6236832166779713
0.3588818900161882 0.6871107760910555
0.3703421057271163 0.7571699463486385
0.3809176533807468 0.8352897171279752
0.39106077213494095 0.9218551094446052
0.4002509350087923 1.018728120771228
0.409427776855829 1.125542067450111
0.41742052450795347 1.2457872882768541
0.42546334944525616 1.3784989928250928
0.4322562477361217 1.5284142518341948
0.4386963835769296 1.6954561237601535
0.44491102756405304 1.8812707993171784
0.4499392457896974 2.091699896407429
0.4549125461689073 2.3257064696793432
0.4596706260202096 2.586707323762157
0.4632028218354062 2.8833604632354675
0.46749793788576444 3.2092977293883775
0.4705560326433973 3.5802117958531805
0.4734899560311463 3.994803073572294
0.4763879776585224 4.457571566261762
0.47833499135861934 4.982879923613454
0.4812683404062394 5.559445407266231
0.4829125879242507 6.218028100974978
0.4843851189420407 6.956874323711883
0.4863890531017221 7.7754044081683364
0.48767814711629404 8.70225080594171
0.48949925492416263 9.72937841519871
0.49052659680427707 10.894573463651763
0.49144767555989083 12.201812823649526
0.4920735538445206 13.673809990721093
0.4930394313930263 15.31309215548993
0.49379801325844247 17.155862636473547
0.49508566881457217 19.200229177437404
0.4950581339570375 21.54418628449991
0.49543163805091284 24.15509391205516
0.49596697978877996 27.0737057078303
0.49667630195999285 30.334447811408335
0.49662436297813123 34.03932246898104
0.49797382234699256 38.0903601075581
0.4978250804233134 42.75074954896642
0.49778472843713617 47.970984301211004
0.4980962791869561 53.790939572670666
0.4984597699535272 60.31071674476538
0.49818871215652905 67.70630934049048
0.49857846996234323 75.90872426980174
0.4985178695634949 85.1812829999867
0.49878957682803976 95.52318815827522
0.4989500498294176 107.14446439896727
0.4993839920021587 120.11394958891152
0.4995513477832877 134.72501446457673
0.4993092971754535 151.2370655338548
0.4989372458985508 169.81687165930433
0.4990426705434085 190.49757433308494
0.49904618393421085 213.74029485473895
0.4996775421759324 239.51830646627207
0.500015499519515 268.5624290807905
0.49964249456236476 301.556805190166
0.49944388215307206 338.4866063446901
0.4996740376355196 379.6135923970874
0.5002276463071071 425.4621625116744
0.49964174348833773 477.9360451028782
0.4999162359695249 535.9588785008652
0.49995824651358395 601.3052343234892
0.4998574593759221 674.8115554625696
0.49983219370098664 757.1892673641707
0.5000439961283409 849.2205657710157
0.5000994802034395 952.7354022436853
0.4996432456341371 1069.9623148686937
0.5000074998875016 1199.6434990869402
0.4998021717589307 1346.5749052661279
0.5001719408523467 1509.7649808660935
0.49971934255117123 1695.5180863916219
0.5000539941686298 1901.1300126439824
0.4996885561261885 2134.6621605282885
0.5001379619225094 2392.978906999219
0.5003754678359214 2683.690751561122
0.4997648894980641 3014.8303988160255
0.5003627366531898 3378.6525754806194
0.5004338731811422 3790.3708043728184
0.5000214990755396 4256.376581074017
0.5001044781640637 4774.9404663883815
0.4999927498948735 5358.768756034137
0.49998449951948515 6012.736648200338
0.4998727176066308 6747.909684707384
0.4997328573458226 7573.396497379316
0.5001581999297223 8490.265802681508
0.500246378535382 9524.554360587568
0.5000149995500135 10691.673567174952
0.5001929255307453 11991.986030786402
0.4999112342440784 13462.812998218158
0.49971608888043956 15111.419130551736
0.5003627366531898 16933.37537692791
0.5000807950230265 19010.280978210576
0.4999647475146998 21334.837439373114


==> figures/fig-bitcoin-resilience-bandwidth.txt <==
% Bitcoin, block rate: 0.0016666666666666668 blocks/s, block size: 32.0 Mbits
beta C(Mbps)
0.0001 8.498582545767475
0.0101 8.88392571825946
0.0201 9.29699159568014
0.0301 9.740464805446013
0.0401 10.217407524056474
0.0501 10.731236176082563
0.0601 11.285824351781516
0.0701 11.88556164750269
0.0801 12.535410881232059
0.0901 13.241067844748876
0.1001 14.009027994218108
0.1101 14.84674739820949
0.1201 15.76279955304959
0.1301 16.767108196164894
0.1401 17.87121068112937
0.1501 19.088531808507682
0.1601 20.434778491031835
0.1701 21.92847228397192
0.1801 23.591479373491193
0.1901 25.449799178521683
0.2001 27.534510403443807
0.2101 29.88299432984445
0.2201 32.540488049769905
0.2301 35.562129615300584
0.2401 39.015620073012364
0.2501 42.98473150709615
0.2601 47.57401831380892
0.2701 52.915224210451576
0.2801 59.17595641425803
0.2901 66.5718407177969
0.3001 75.3835951227107
0.3101 85.98147618060254
0.3201 98.86093713575562
0.3301 114.69563183666098
0.3401 134.41791622222513
0.3501 159.34415909381332
0.3601 191.3750873594225
0.3701 233.3261616925631
0.3801 289.49175512182535
0.3901 366.64817098031193
0.4001 475.9224856612172
0.4101 636.4729769436476
0.4201 883.2346709527316
0.4301 1284.5999146590104
0.4401 1987.1091693194198
0.4501 3344.39135601266
0.4601 6362.443807394737
0.4701 14697.845182085106
0.4801 48442.45889383555
0.4901 390397.786034281


==> figures/fig-bitcoin-resilience-delay.txt <==
% Bitcoin, block rate: 0.0016666666666666668 blocks/s, block size: 32.0 Mbits
beta C(Mbps)
0.0001 5.333866773354672e-6
0.0011 5.873134228636334e-5
0.0021 0.000112236192006427
0.0031 0.00016584906419802776
0.0041 0.00021957061235464143
0.0051 0.000273401495251566
0.0061 0.0003273423769993926
0.0071 0.0003813939270981268
0.0081 0.0004355568204919699
0.0091 0.000489831737624771
0.0101 0.0005442193644961557
0.0111 0.0005987203927183474
0.0121 0.0006533355195736832
0.0131 0.0007080654480728419
0.0141 0.0007629108870137888
0.0151 0.0008178725510414518
0.0161 0.0008729511607081353
0.0171 0.0009281474425346865
0.0181 0.0009834621290724219
0.0191 0.001038895958965828
0.0201 0.0010944496770160452
0.0211 0.0011501240342451453
0.0221 0.0012059197879612195
0.0231 0.0012618377018242819
0.0241 0.001317878545913007
0.0251 0.0013740430967923072
0.0261 0.0014303321375817685
0.0271 0.0014867464580249525
0.0281 0.001543286854559582
0.0291 0.0015999541303886179
0.0301 0.0016567490955522453
0.0311 0.0017136725670007821
0.0321 0.0017707253686685188
0.0331 0.0018279083315485114
0.0341 0.0018852222937683339
0.0351 0.0019426681006668104
0.0361 0.0020002466048717397
0.0371 0.0020579586663786275
0.0381 0.00211580515263044
0.0391 0.002173786938598395
0.0401 0.002231904906863811
0.0411 0.0022901599477010244
0.0421 0.002348552959161389
0.0431 0.0024070848471583863
0.0441 0.00246575652555385
0.0451 0.002524568916245329
0.0461 0.0025835229492546085
0.0471 0.002642619562817399
0.0481 0.00270185970347422
0.0491 0.0027612443261624897
0.0501 0.0028207743943098463
0.0511 0.0028804508799287146
0.0521 0.0029402747637121383
0.0531 0.003000247035130902
0.0541 0.003060368692531958
0.0551 0.0031206407432381807
0.0561 0.0031810642036494705
0.0571 0.003241640099345224
0.0581 0.003302369465188203
0.0591 0.0033632533454298025
0.0601 0.0034242927938167764
0.0611 0.0034854888736994003
0.0621 0.003546842658141128
0.0631 0.003608355230029755
0.0641 0.0036700276821901045
0.0651 0.003731861117498276
0.0661 0.003793856648997465
0.0671 0.003856015400015401
0.0681 0.003918338504283399
0.0691 0.00398082710605709
0.0701 0.0040434823602388155
0.0711 0.004106305432501749
0.0721 0.004169297499415752
0.0731 0.004232459748574998
0.0741 0.004295793378727401
0.0751 0.00435929959990586
0.0761 0.004422979633561375
0.0771 0.004486834712698038
0.0781 0.004550866082009956
0.0791 0.004615074998020116
0.0801 0.004679462729221244
0.0811 0.004744030556218669
0.0821 0.0048087797718752495
0.0831 0.004873711681458384
0.0841 0.004938827602789132
0.0851 0.005004128866393509
0.0861 0.005069616815655957
0.0871 0.005135292806975055
0.0881 0.005201158209921502
0.0891 0.005267214407398395
0.0901 0.005333462795803856
0.0911 0.0053999047851960545
0.0921 0.005466541799460653
0.0931 0.005533375276480709
0.0941 0.005600406668309108
0.0951 0.005667637441343543
0.0961 0.005735069076504087
0.0971 0.005802703069413421
0.0981 0.005870540930579747
0.0991 0.0059385841855824385
0.1001 0.006006834375260482
0.1011 0.0060752930559037355
0.1021 0.006143961799447097
0.1031 0.00621284219366759
0.1041 0.00628193584238444
0.1051 0.006351244365662193
0.1061 0.006420769400016925
0.1071 0.006490512598625604
0.1081 0.006560475631538658
0.1091 0.006630660185895796
0.1101 0.006701067966145165
0.1111 0.006771700694265879
0.1121 0.006842560109993985
0.1131 0.006913647971051953
0.1141 0.006984966053381706
0.1151 0.007056516151381312
0.1161 0.007128300078145351
0.1171 0.007200319665709063
0.1181 0.007272576765296326
0.1191 0.007345073247571541
0.1201 0.007417811002895499
0.1211 0.007490791941585291
0.1221 0.007564017994178354
0.1231 0.007637491111700717
0.1241 0.007711213265939523
0.1251 0.007785186449719926
0.1261 0.007859412677186412
0.1271 0.007933893984088674
0.1281 0.008008632428072064
0.1291 0.008083630088972768
0.1301 0.00815888906911778
0.1311 0.00823441149362971
0.1321 0.008310199510736613
0.1331 0.008386255292086855
0.1341 0.008462581033069145
0.1351 0.008539178953137846
0.1361 0.00861605129614363
0.1371 0.008693200330669606
0.1381 0.008770628350373032
0.1391 0.008848337674332688
0.1401 0.008926330647402057
0.1411 0.009004609640568406
0.1421 0.009083177051317873
0.1431 0.009162035304006725
0.1441 0.009241186850238833
0.1451 0.009320634169249555
0.1461 0.009400379768296128
0.1471 0.009480426183054691
0.1481 0.009560775978024062
0.1491 0.009641431746936453
0.1501 0.009722396113175193
0.1511 0.009803671730199678
0.1521 0.009885261281977583
0.1531 0.009967167483424619
0.1541 0.010049393080851884
0.1551 0.010131940852420992
0.1561 0.010214813608607152
0.1571 0.01029801419267036
0.1581 0.010381545481134836
0.1591 0.010465410384276915
0.1601 0.010549611846621555
0.1611 0.010634152847447625
0.1621 0.010719036401302161
0.1631 0.010804265558523797
0.1641 0.01088984340577553
0.1651 0.010975773066587041
0.1661 0.01106205770190676
0.1671 0.011148700510663865
0.1681 0.011235704730340464
0.1691 0.011323073637554148
0.1701 0.011410810548651106
0.1711 0.011498918820310126
0.1721 0.011587401850157568
0.1731 0.0116762630773937
0.1741 0.011765505983430503
0.1751 0.011855134092541296
0.1761 0.011945150972522385
0.1771 0.012035560235366989
0.1781 0.012126365537951746
0.1791 0.012217570582736056
0.1801 0.012309179118474525
0.1811 0.012401194940942826
0.1821 0.012493621893677262
0.1831 0.012586463868728309
0.1841 0.012679724807428513
0.1851 0.012773408701174974
0.1861 0.012867519592226824
0.1871 0.01296206157451795
0.1881 0.013057038794485413
0.1891 0.013152455451913798
0.1901 0.013248315800795956
0.1911 0.013344624150210423
0.1921 0.01344138486521598
0.1931 0.013538602367763658
0.1941 0.013636281137626678
0.1951 0.013734425713348639
0.1961 0.013833040693210487
0.1971 0.013932130736216573
0.1981 0.014031700563100366
0.1991 0.014131754957350173
0.2001 0.014232298766255421
0.2011 0.014333336901973904
0.2021 0.014434874342620568
0.2031 0.014536916133378241
0.2041 0.014639467387630958
0.2051 0.014742533288120268
0.2061 0.014846119088125215
0.2071 0.014950230112666439
0.2081 0.015054871759735073
0.2091 0.015160049501546922
0.2101 0.015265768885822702
0.2111 0.015372035537094729
0.2121 0.015478855158040988
0.2131 0.015586233530846986
0.2141 0.01569417651859625
0.2151 0.015802690066690068
0.2161 0.015911780204297288
0.2171 0.016021453045834806
0.2181 0.0161317147924796
0.2191 0.016242571733713063
0.2201 0.016354030248898418
0.2211 0.016466096808892074
0.2221 0.016578777977689814
0.2231 0.016692080414108582
0.2241 0.01680601087350489
0.2251 0.01692057620953074
0.2261 0.01703578337592795
0.2271 0.017151639428362037
0.2281 0.017268151526296432
0.2291 0.017385326934908327
0.2301 0.017503173027047056
0.2311 0.017621697285236146
0.2321 0.017740907303720292
0.2331 0.017860810790558262
0.2341 0.017981415569763067
0.2351 0.01810272958349063
0.2361 0.018224760894278137
0.2371 0.01834751768733359
0.2381 0.01847100827287769
0.2391 0.01859524108853967
0.2401 0.01872022470180839
0.2411 0.018845967812540235
0.2421 0.018972479255525396
0.2431 0.019099768003114054
0.2441 0.019227843167904133
0.2451 0.01935671400549235
0.2461 0.01948638991729027
0.2471 0.019616880453407145
0.2481 0.01974819531560143
0.2491 0.01988034436030291
0.2501 0.02001333760170735
0.2511 0.02014718521494576
0.2521 0.020281897539330376
0.2531 0.020417485081679492
0.2541 0.020553958519723463
0.2551 0.020691328705594123
0.2561 0.020829606669400026
0.2571 0.020968803622890077
0.2581 0.02110893096320794
0.2591 0.021250000276740007
0.2601 0.021392023343059608
0.2611 0.02153501213897028
0.2621 0.021678978842650975
0.2631 0.021823935837906292
0.2641 0.021969895718524802
0.2651 0.02211687129274869
0.2661 0.02226487558785806
0.2671 0.022413921854873342
0.2681 0.022564023573379333
0.2691 0.022715194456474665
0.2701 0.022867448455850373
0.2711 0.023020799767001603
0.2721 0.02317526283457657
0.2731 0.023330852357866905
0.2741 0.02348758329644386
0.2751 0.023645470875944867
0.2761 0.023804530594015192
0.2771 0.023964778226409456
0.2781 0.024126229833258225
0.2791 0.024288901765504755
0.2801 0.024452810671517358
0.2811 0.024617973503883058
0.2821 0.024784407526388254
0.2831 0.024952130321192565
0.2841 0.02512115979620195
0.2851 0.02529151419264775
0.2861 0.025463212092878298
0.2871 0.025636272428370136
0.2881 0.02581071448796603
0.2891 0.02598655792634741
0.2901 0.026163822772748934
0.2911 0.026342529439923417
0.2921 0.026522698733365407
0.2931 0.026704351860802323
0.2941 0.026887510441962113
0.2951 0.02707219651862697
0.2961 0.027258432564982827
0.2971 0.027446241498275015
0.2981 0.027635646689780413
0.2991 0.027826671976107515
0.3001 0.028019341670835415
0.3011 0.028213680576504106
0.3021 0.028409713996968157
0.3031 0.02860746775012697
0.3041 0.028806968181044747
0.3051 0.029008242175474604
0.3061 0.029211317173800922
0.3071 0.02941622118541559
0.3081 0.029622982803543505
0.3091 0.02983163122053431
0.3101 0.030042196243636996
0.3111 0.030254708311275805
0.3121 0.03046919850984566
0.3131 0.03068569859104691
0.3141 0.03090424098977945
0.3151 0.03112485884261763
0.3161 0.0313475860068878
0.3171 0.03157245708037179
0.3181 0.03179950742166025
0.3191 0.032028773171181135
0.3201 0.032260291272929405
0.3211 0.03249409949692566
0.3221 0.032730236462432075
0.3231 0.03296874166195591
0.3241 0.03320965548607163
0.3251 0.03345301924909473
0.3261 0.03369887521564117
0.3271 0.033947266628108735
0.3281 0.03419823773511732
0.3291 0.03445183382094793
0.3301 0.034708101236021194
0.3311 0.034967087428458665
0.3321 0.03522884097677188
0.3331 0.03549341162372679
0.3341 0.03576085031143259
0.3351 0.03603120921770771
0.3361 0.03630454179377669
0.3371 0.036580902803355846
0.3381 0.036860348363187155
0.3391 0.03714293598508391
0.3401 0.0374287246195539
0.3411 0.037717774701069864
0.3421 0.03801014819506016
0.3431 0.03830590864669642
0.3441 0.038605121231558695
0.3451 0.03890785280826341
0.3461 0.03921417197314274
0.3471 0.03952414911706999
0.3481 0.0398378564845293
0.3491 0.04015536823503425
0.3501 0.04047676050700468
0.3511 0.040802111484217606
0.3521 0.041131501464953805
0.3531 0.0414650129339687
0.3541 0.041802730637422895
0.3551 0.042144741660915586
0.3561 0.042491135510771376
0.3571 0.042842004198740374
0.3581 0.043197442330279535
0.3591 0.04355754719659333
0.3601 0.04392241887062187
0.3611 0.04429216030717542
0.3621 0.04466687744742566
0.3631 0.04504667932797662
0.3641 0.04543167819475104
0.3651 0.04582198962194218
0.3661 0.04621773263629574
0.3671 0.046619029847002745
0.3681 0.047026007581501134
0.3691 0.04743879602750191
0.3701 0.047857529381575566
0.3711 0.048282346004654766
0.3721 0.048713388584831895
0.3731 0.04915080430785395
0.3741 0.049594745035742654
0.3751 0.05004536749399519
0.3761 0.050502833467850415
0.3771 0.05096731000813669
0.3781 0.05143896964725184
0.3791 0.051917990625861596
0.3801 0.05240455713094245
0.3811 0.05289885954583684
0.3821 0.05340109471303364
0.3831 0.05391146621043627
0.3841 0.05443018464193271
0.3851 0.05495746794313896
0.3861 0.05549354170324846
0.3871 0.056038639503985826
0.3881 0.056593003276735186
0.3891 0.057156883678990085
0.3901 0.057730540491355786
0.3911 0.05831424303642486
0.3921 0.05890827062094533
0.3931 0.05951291300280637
0.3941 0.06012847088448223
0.3951 0.06075525643469972
0.3961 0.061393593840231
0.3971 0.06204381988986071
0.3981 0.06270628459273798
0.3991 0.06338135183349852
0.4001 0.06406940006673341
0.4011 0.0647708230535895
0.4021 0.0654860306435138
0.4031 0.06621544960440318
0.4041 0.0669595245046924
0.4051 0.06771871865121182
0.4061 0.06849351508697198
0.4071 0.06928441765339076
0.4081 0.07009195212187162
0.4091 0.07091666740007337
0.4101 0.07175913681868745
0.4111 0.07261995950506189
0.4121 0.07349976185058782
0.4131 0.07439919907940164
0.4141 0.07531895692665894
0.4151 0.07625975343541423
0.4161 0.07722234088200242
0.4171 0.07820750784077204
0.4181 0.07921608140008143
0.4191 0.0802489295426452
0.4201 0.08130696370463078
0.4211 0.08239114152936203
0.4221 0.08350246983311937
0.4231 0.08464200780234067
0.4241 0.08581087044356608
0.4251 0.08701023230974629
0.4261 0.08824133152909336
0.4271 0.08950547416552353
0.4281 0.09080403894297634
0.4291 0.09213848236953454
0.4301 0.09351034430138293
0.4311 0.0949212539912917
0.4321 0.09637293667157583
0.4331 0.0978672207274539
0.4341 0.09940604552352048
0.4351 0.10099146995377502
0.4361 0.10262568179447054
0.4371 0.10431100794912558
0.4381 0.10604992568659126
0.4391 0.10784507498631635
0.4401 0.10969927212020034
0.4411 0.11161552461799658
0.4421 0.11359704778353484
0.4431 0.11564728295254831
0.4441 0.11776991771019679
0.4451 0.11996890831815421
0.4461 0.12224850463821894
0.4471 0.12461327788279772
0.4481 0.12706815157353887
0.4491 0.12961843614931237
0.4501 0.13226986773547095
0.4511 0.13502865167007497
0.4521 0.13790151148225474
0.4531 0.14089574413646055
0.4541 0.1440192824981845
0.4551 0.14728076614699334
0.4561 0.15068962186788157
0.4571 0.15425615540015544
0.4581 0.1579916563245824
0.4591 0.16190851833740835
0.4601 0.16602037761069346
0.4611 0.1703422724935733
0.4621 0.17489082849604232
0.4631 0.17968447335140025
0.4641 0.18474368802228422
0.4651 0.19009130085959894
0.4661 0.19575283382497555
0.4671 0.2017569118541034
0.4681 0.2081357492163011
0.4691 0.2149257303128372
0.4701 0.22216810702341155
0.4711 0.22990984083044996
0.4721 0.23820462604540046
0.4731 0.24711414126394068
0.4741 0.256709590733591
0.4751 0.2670736171352077
0.4761 0.2783026945606698
0.4771 0.290510148471616
0.4781 0.30383000304414043
0.4791 0.31842193301435445
0.4801 0.3344777085427141
0.4811 0.35222968606701993
0.4821 0.3719621452513961
0.4831 0.39402665088757344
0.4841 0.41886321174004126
0.4851 0.4470299597315429
0.4861 0.479245640287769
0.4871 0.516451865633074
0.4881 0.55990675630252
0.4891 0.6113301284403658
0.4901 0.6731366734006721
0.4911 0.7488263370786501
0.4921 0.8436711898734158
0.4931 0.9659995748792246
0.4941 1.1297861694915223
0.4951 1.360413551020404
0.4961 1.7092977094017032
0.4971 2.2987732413793
0.4981 3.5087212631578715
0.4991 7.407383407407311


==> figures/fig-bitcoin-teasing-attack-bandwidth.txt <==
% Bitcoin, block rate: 0.0016666666666666668 blocks/s, block size: 32.0 Mbits
beta C(Mbps)
0.010745284717399606 0.0005276025148173869
0.011505092231517366 0.000591525081866536
0.012658702771763217 0.0006629274929037043
0.014071176173649662 0.0007427527893229192
0.015708311063733885 0.0008319985051686084
0.017535999937122324 0.0009317842679553575
0.01962610500392641 0.0010432549798746263
0.021875748876379768 0.0011678652998062813
0.024196987305778586 0.0013072567186201535
0.026476907545485432 0.0014633391290483167
0.028693369181023397 0.001638155338566543
0.030887551944427223 0.0018338883852962431
0.032974599143795705 0.0020532253130038695
0.035069436403356406 0.0022987661350592145
0.03719044469284933 0.0025735885735162444
0.03925784590080146 0.0028814134192126657
0.04120424746518374 0.0032264491835640387
0.04324714265759155 0.003612422144282868
0.045206602969216504 0.004044903219145939
0.04726971318054715 0.004528649396886782
0.0493139849715555 0.005070325413485048
0.05123429674165394 0.005677507348611451
0.053448004952360045 0.006355404587466366
0.05586271488564609 0.007112689933345204
0.05855061985027188 0.00795784913944556
0.06167075152666167 0.008899261772786339
0.0659181557488067 0.009939937615632222
0.07114560257106899 0.011090378528940329
0.07765159026701064 0.012356450429507953
0.08568920747540501 0.013743348968118407
0.09554728885777572 0.015254029883326876
0.10643039494882975 0.016909357871163423
0.1186554207098349 0.01871304515967313
0.13162483414034332 0.020687410049113664
0.14578903893578987 0.02283304685385955
0.16048080943082274 0.025178471154528106
0.1761179667250524 0.027724502393605608
0.19194596381049192 0.030509783918664105
0.20860280407854465 0.03352688733877539
0.22524943094570699 0.03682651581276238
0.24237373400650944 0.04040673418631966
0.25960971066287886 0.04430568362785191
0.2767956260599464 0.04855788609460421
0.2939767746599791 0.05318849670231657
0.30785980561934784 0.05850497505613933
0.3212990607457701 0.06436906164532692
0.33428885073624326 0.07084097966829882
0.3470568915859792 0.07796040208474642
0.3588818900161882 0.08588884701138194
0.3703421057271163 0.09464624329357982
0.3809176533807468 0.1044112146409969
0.39106077213494095 0.11523188868057566
0.4002509350087923 0.1273410150964035
0.409427776855829 0.1406927584312639
0.41742052450795347 0.15572341103460677
0.42546334944525616 0.1723123741031366
0.4322562477361217 0.19105178147927435
0.4386963835769296 0.2119320154700192
0.44491102756405304 0.2351588499146473
0.4499392457896974 0.2614624870509286
0.4549125461689073 0.2907133087099179
0.4596706260202096 0.32333841547026965
0.4632028218354062 0.36042005790443343
0.46749793788576444 0.4011622161735472
0.4705560326433973 0.44752647448164756
0.4734899560311463 0.49935038419653677
0.4763879776585224 0.5571964457827202
0.47833499135861934 0.6228599904516817
0.4812683404062394 0.6949306759082788
0.4829125879242507 0.7772535126218723
0.4843851189420407 0.8696092904639854
0.4863890531017221 0.9719255510210421
0.48767814711629404 1.0877813507427136
0.48949925492416263 1.2161723018998387
0.49052659680427707 1.3618216829564704
0.49144767555989083 1.5252266029561907
0.4920735538445206 1.7092262488401366
0.4930394313930263 1.9141365194362412
0.49379801325844247 2.1444828295591933
0.49508566881457217 2.4000286471796755
0.4950581339570375 2.693023285562489
0.49543163805091284 3.019386739006895
0.49596697978877996 3.3842132134787875
0.49667630195999285 3.791805976426042
0.49662436297813123 4.25491530862263
0.49797382234699256 4.761295013444762
0.4978250804233134 5.343843693620802
0.49778472843713617 5.9963730376513755
0.4980962791869561 6.723867446583833
0.4984597699535272 7.538839593095672
0.49818871215652905 8.46328866756131
0.49857846996234323 9.488590533725217
0.4985178695634949 10.647660374998338
0.49878957682803976 11.940398519784402
0.4989500498294176 13.393058049870909
0.4993839920021587 15.01424369861394
0.4995513477832877 16.84062680807209
0.4993092971754535 18.90463319173185
0.4989372458985508 21.22710895741304
0.4990426705434085 23.812196791635618
0.49904618393421085 26.71753685684237
0.4996775421759324 29.939788308284008
0.500015499519515 33.57030363509881
0.49964249456236476 37.69460064877075
0.49944388215307206 42.31082579308626
0.4996740376355196 47.45169904963593
0.5002276463071071 53.1827703139593
0.49964174348833773 59.742005637859776
0.4999162359695249 66.99485981260815
0.49995824651358395 75.16315429043615
0.4998574593759221 84.3514444328212
0.49983219370098664 94.64865842052134
0.5000439961283409 106.15257072137696
0.5000994802034395 119.09192528046066
0.4996432456341371 133.74528935858672
0.5000074998875016 149.95543738586753
0.4998021717589307 168.32186315826598
0.5001719408523467 188.7206226082617
0.49971934255117123 211.93976079895273
0.5000539941686298 237.6412515804978
0.4996885561261885 266.83277006603606
0.5001379619225094 299.12236337490236
0.5003754678359214 335.46134394514024
0.4997648894980641 376.8537998520032
0.5003627366531898 422.3315719350774
0.5004338731811422 473.7963505466023
0.5000214990755396 532.0470726342521
0.5001044781640637 596.8675582985477
0.4999927498948735 669.8460945042672
0.49998449951948515 751.5920810250423
0.4998727176066308 843.488710588423
0.4997328573458226 946.6745621724145
0.5001581999297223 1061.2832253351885
0.500246378535382 1190.569295073446
0.5000149995500135 1336.459195896869
0.5001929255307453 1498.9982538483002
0.4999112342440784 1682.8516247772698
0.49971608888043956 1888.927391318967
0.5003627366531898 2116.6719221159888
0.5000807950230265 2376.285122276322
0.4999647475146998 2666.854679921639


==> figures/fig-comparison-bddelay-bdbandwidth-bdbandwidth-newresult.txt <==
% Bounded bandwidth
beta lbyC
0.0001 0.006275556311433932
0.0101 0.006003352011793094
0.0201 0.0057366227326821236
0.0301 0.005475440279144997
0.0401 0.005219849869721077
0.0501 0.004969915157789647
0.0601 0.00472569230841471
0.0701 0.0044872371129840005
0.0801 0.004254613896476555
0.0901 0.0040278725219646235
0.1001 0.003807068795589915
0.1101 0.003592257071725037
0.1201 0.003383493722282034
0.1301 0.0031808307496657153
0.1401 0.002984315628355792
0.1501 0.0027939987144303515
0.1601 0.00260992960392204
0.1701 0.0024321499757334226
0.1801 0.0022607032178432133
0.1901 0.002095628847961359
0.2001 0.001936963198251123
0.2101 0.001784738595625566
0.2201 0.0016389838176907878
0.2301 0.0014997227081245074
0.2401 0.001366973874400236
0.2501 0.001240750644784853
0.2601 0.0011210600916982602
0.2701 0.001007901490149959
0.2801 0.0009012669429451426
0.2901 0.000801139532244833
0.3001 0.0007074925684628921
0.3101 0.0006202886447460803
0.3201 0.0005394783306585099
0.3301 0.0004649988188677123
0.3401 0.0003967725049773909
0.3501 0.00033470529222180977
0.3601 0.0002786848281519931
0.3701 0.00022857845406811599
0.3801 0.00018423092329827956
0.3901 0.00014546188295644656
0.4001 0.00011206306686525918
0.4101 8.379512605459036e-5
0.4201 6.038410298794486e-5
0.4301 4.151746604116065e-5
0.4401 2.683965941921544e-5
0.4501 1.594709699193812e-5
0.4601 8.38252328002438e-6
0.4701 3.6286498240123127e-6
0.4801 1.1009625553941517e-6


==> figures/fig-comparison-bddelay-bdbandwidth-bdbandwidth-oldresult-kappa10.txt <==
% Bounded bandwidth
beta lbyC
0.001 0.0021741975199883476
0.002 0.002149471796828542
0.003 0.0021261207724602824
0.004 0.002102635293357906
0.005 0.002079492520986861
0.006 0.0020562338007133994
0.007 0.0020335491025107186
0.008 0.002012943925219425
0.009 0.0019925518434971384
0.01 0.0019721597029979127
0.011 0.0019516940297080684
0.012 0.0019314342867579237
0.013 0.0019117969646436066
0.014 0.0018922449647211282
0.015 0.0018731707317073169
0.016 0.0018542774920365524
0.017 0.0018360463796147433
0.018 0.001817843245509178
0.019 0.0017998063537689305
0.02 0.0017822689362375133
0.021 0.0017647116315381846
0.022 0.0017476435768035746
0.023 0.001730647884495179
0.024 0.001713684189234162
0.025 0.0016971155560327584
0.026 0.0016809738206559454
0.027 0.001665237659378392
0.028 0.0016495244692196897
0.029 0.001633739546069262
0.03 0.0016182038027220196
0.031 0.0016028540706064455
0.032 0.001587854016008367
0.033 0.0015731671630249688
0.034 0.0015584789073608133
0.035 0.0015439552134741594
0.036 0.0015297110334942497
0.037 0.0015154434135248136
0.038 0.0015012575164465008
0.039 0.0014876802351515843
0.04 0.001474081200857257
0.041 0.0014604610068786254
0.042 0.0014468833160788707
0.043 0.001433533177992075
0.044 0.001420402067709123
0.045 0.001407481912645356
0.046 0.0013947650467795983
0.047 0.0013822441853594155
0.048 0.001369904048212042
0.049 0.001357589066454154
0.05 0.0013454886374273819
0.051 0.0013332519829358565
0.052 0.0013209995074709433
0.053 0.0013093110108515643
0.054 0.0012976285300245471
0.055 0.001285931311792549
0.056 0.0012742198489236894
0.057 0.0012629445474440849
0.058 0.0012519035254337347
0.059 0.0012406154122244321
0.06 0.0012293187981740833
0.061 0.0012185127629572071
0.062 0.0012077790996861556
0.063 0.0011969760093617759
0.064 0.0011862504140437622
0.065 0.0011757135720668246
0.066 0.0011652806171657474
0.067 0.0011549504857825625
0.068 0.001144796088684116
0.069 0.0011346673522087075
0.07 0.0011245289643600001
0.071 0.0011144676438968727
0.072 0.001104761904761905
0.073 0.0010949539804932518
0.074 0.001085161978988975
0.075 0.0010756557365482432
0.076 0.0010662360026093072
0.077 0.0010566193220126043
0.078 0.0010471084535852383
0.079 0.001037820061075875
0.08 0.001029067004898985
0.081 0.0010199495848794214
0.082 0.0010108392437500233
0.083 0.0010018244430529493
0.084 0.0009929169072761075
0.085 0.0009841011865811837
0.086 0.0009753754310451678
0.087 0.0009667378446463226
0.088 0.0009581866833435392
0.089 0.0009497202532377857
0.09 0.0009413369088113337
0.091 0.0009330365607857899
0.092 0.0009248316461991579
0.093 0.0009167052653403453
0.094 0.0009085933028448633
0.095 0.0009006382891274801
0.096 0.0008926170021063814
0.097 0.0008848067355530042
0.098 0.0008768979849885547
0.099 0.0008689637393823562
0.1 0.0008614261038882484
0.101 0.0008536519228017178
0.102 0.0008460259603751008
0.103 0.0008386556535420032
0.104 0.0008311490714920108
0.105 0.0008236412022911802
0.106 0.0008163071469891968
0.107 0.0008090506900679333
0.108 0.0008017756536061497
0.109 0.0007947347190959764
0.11 0.0007874804526369307
0.111 0.0007806165270989661
0.112 0.0007735595850762189
0.113 0.0007665020024433374
0.114 0.000759556076463337
0.115 0.0007529575781331086
0.116 0.0007460908527309412
0.117 0.0007392587706676147
0.118 0.0007325008355462653
0.119 0.0007262239418774456
0.12 0.0007195682319757256
0.121 0.0007129925198414153
0.122 0.000706465053649933
0.123 0.0006999934438277346
0.124 0.0006939139502590786
0.125 0.0006876284819463057
0.126 0.0006813309861824378
0.127 0.0006750855917390148
0.128 0.000668887786233075
0.129 0.0006627583791976247
0.13 0.0006566587473436577
0.131 0.0006507546202932035
0.132 0.0006447701921219594
0.133 0.0006389617982257866
0.134 0.0006331658104698218
0.135 0.0006272340347846015
0.136 0.0006215429644197332
0.137 0.0006157313452795328
0.138 0.000610116663196312
0.139 0.0006043974874679397
0.14 0.0005988827059109
0.141 0.0005932302420438601
0.142 0.0005878370166766792
0.143 0.0005822748953983572
0.144 0.000576975640068135
0.145 0.0005715025252393751
0.146 0.0005660682659882049
0.147 0.0005609093179180371
0.148 0.0005555273545476036
0.149 0.0005504630257035732
0.15 0.0005451961803390316
0.151 0.0005399999999999999
0.152 0.0005350356047317519
0.153 0.000529910674098661
0.154 0.000524806534538741
0.155 0.0005200028558953292
0.156 0.0005149811440275545
0.157 0.000509998768015221
0.158 0.0005053159647492616
0.159 0.0005004148349705593
0.16 0.0004955750186788532
0.161 0.0004907816421024773
0.162 0.00048622447409857355
0.163 0.00048146773218210023
0.164 0.00047678995485082133
0.165 0.00047217527556630347
0.166 0.00046774125467425643
0.167 0.00046315781089477186
0.168 0.00045860040462626054
0.169 0.00045411083701856023
0.17 0.0004498254666718894
0.171 0.0004454255607367695
0.172 0.00044101463314600794
0.173 0.00043665711337201134
0.174 0.0004323368995037428
0.175 0.0004280219438686092
0.176 0.0004238798081222909
0.177 0.00041975555142752426
0.178 0.00041551752574464645
0.179 0.0004114298944789727
0.18 0.0004072795672002131
0.181 0.0004032278725821572
0.182 0.0003991635588697201
0.183 0.0003952680963040281
0.184 0.00039119871749011066
0.185 0.0003873631701457007
0.186 0.0003833785661252485
0.187 0.0003795565793262309
0.188 0.00037567245989380166
0.189 0.0003717771464052239
0.19 0.0003680783416560856
0.191 0.00036426461156327164
0.192 0.0003605942258306775
0.193 0.0003568605337849722
0.194 0.0003531331360642074
0.195 0.00034956303234970814
0.196 0.0003459141645293529
0.197 0.00034240150933944496
0.198 0.0003387984774866639
0.199 0.00033523309741053054
0.2 0.0003317972650296285
0.201 0.0003282945818256831
0.202 0.00032481137262209663
0.203 0.0003214515170018695
0.204 0.0003180455366204592
0.205 0.0003146432005561952
0.206 0.0003113584712242799
0.207 0.00030804569758945106
0.208 0.00030472295560978683
0.209 0.0003015124981915065
0.21 0.00029828957897736234
0.211 0.00029504517025693324
0.212 0.00029190812696077236
0.213 0.00028872038205408034
0.214 0.00028560452937374087
0.215 0.00028245106800062913
0.216 0.00027937455380699694
0.217 0.00027639586480349176
0.218 0.0002733116381230612
0.219 0.0002703139572698604
0.22 0.0002673083753147363
0.221 0.0002644046641019539
0.222 0.00026148441770171906
0.223 0.000258552747172435
0.224 0.00025567728269819417
0.225 0.0002527901117769438
0.226 0.00025001409987592893
0.227 0.00024716181270224765
0.228 0.0002443925486118985
0.229 0.00024158728487268816
0.23 0.00023890642381725467
0.231 0.00023613260731939202
0.232 0.00023342830805572187
0.233 0.00023077113230616651
0.234 0.00022813542383452815
0.235 0.00022546021949116155
0.236 0.00022283791976084575
0.237 0.0002203025064882045
0.238 0.0002176852258656392
0.239 0.00021519472863002544
0.24 0.0002126469991464474
0.241 0.00021017408031573175
0.242 0.0002076549347005875
0.243 0.00020518282092143675
0.244 0.0002027891622643352
0.245 0.00020035917216608816
0.246 0.00019798942220665257
0.247 0.00019558960738346175
0.248 0.0001932573670233299
0.249 0.00019089850167647199
0.25 0.00018857132674947392
0.251 0.00018631566014823308
0.252 0.00018399518610478916
0.253 0.00018173037003561528
0.254 0.00017954960562585755
0.255 0.00017730040478998856
0.256 0.0001751042994898377
0.257 0.00017295541330880949
0.258 0.00017077592584890472
0.259 0.0001686539529269572
0.26 0.00016652942013776594
0.261 0.00016441811870858354
0.262 0.0001623686281085795
0.263 0.00016026512039845386
0.264 0.00015822347384954243
0.265 0.00015624484224099317
0.266 0.00015420818035412256
0.267 0.00015221731128411362
0.268 0.00015021703990485878
0.269 0.00014830793349384744
0.27 0.00014638709546732325
0.271 0.00014442436851177856
0.272 0.00014253604221197398
0.273 0.0001406617455887212
0.274 0.00013881005398658198
0.275 0.000136919520935863
0.276 0.00013512775078332315
0.277 0.00013329875620702426
0.278 0.00013151508255544934
0.279 0.0001297212023429956
0.28 0.0001279716734223402
0.281 0.00012623466098343953
0.282 0.00012449483427653092
0.283 0.00012276848844794668
0.284 0.00012108575729000158
0.285 0.00011943316964861993
0.286 0.00011774214425710276
0.287 0.00011608215458436478
0.288 0.0001144630129242835
0.289 0.00011287474890633269
0.29 0.00011125002285808444
0.291 0.00010965520012835271
0.292 0.0001080966193145991
0.293 0.0001065525978225148
0.294 0.00010501164921938015
0.295 0.00010348079383221977
0.296 0.00010197991772965091
0.297 0.00010048130299499292
0.298 9.902036504813646e-5
0.299 9.75522675718802e-5
0.3 9.607713516818461e-5
0.301 9.466960682267139e-5
0.302 9.326966865712479e-5
0.303 9.186311034674152e-5
0.304 9.043925756800149e-5
0.305 8.909335299666156e-5
0.306 8.775320924120051e-5
0.307 8.638731603677948e-5
0.308 8.504382342846839e-5
0.309 8.370997035746163e-5
0.31 8.243680066925372e-5
0.311 8.11580262757174e-5
0.312 7.987376508352179e-5
0.313 7.858671636748806e-5
0.314 7.737057750443015e-5
0.315 7.614930670645076e-5
0.316 7.490815555181623e-5
0.317 7.36850038104654e-5
0.318 7.24895254705487e-5
0.319 7.133222931137086e-5
0.32 7.017036634425817e-5
0.321 6.900405024294562e-5
0.322 6.784938882692138e-5
0.323 6.672795433632088e-5
0.324 6.562121682560913e-5
0.325 6.451782017649022e-5
0.326 6.341050559037484e-5
0.327 6.233801623325705e-5
0.328 6.129220088813254e-5
0.329 6.024276068929131e-5
0.33 5.918164205031819e-5
0.331 5.81323049337094e-5
0.332 5.7136669803815104e-5
0.333 5.614663401485053e-5
0.334 5.515346023931533e-5
0.335 5.4157254947731786e-5
0.336 5.3168192001904525e-5
0.337 5.2235660686784304e-5
0.338 5.130034830691448e-5
0.339 5.0362358115295485e-5
0.34 4.942179395233975e-5
0.341 4.8504750127435626e-5
0.342 4.762539833790999e-5
0.343 4.674370199544089e-5
0.344 4.585976164319622e-5
0.345 4.497367835011035e-5
0.346 4.4123690307078654e-5
0.347 4.329638670980766e-5
0.348 4.2467149151518134e-5
0.349 4.163607532996311e-5
0.35 4.080384051003011e-5
0.351 4.00156561691008e-5
0.352 3.923922052369548e-5
0.353 3.846123589747728e-5
0.354 3.768179701399834e-5
0.355 3.690280712859463e-5
0.356 3.6171377234540416e-5
0.357 3.5444581620454504e-5
0.358 3.47165966997542e-5
0.359 3.3987514099533836e-5
0.36 3.326060420847589e-5
0.361 3.256544463769134e-5
0.362 3.1891922689990564e-5
0.363 3.1217535567596534e-5
0.364 3.054237123068121e-5
0.365 2.9867704770550503e-5
0.366 2.9222661040112665e-5
0.367 2.8595910233599675e-5
0.368 2.796860340761362e-5
0.369 2.734082521594998e-5
0.37 2.671431785282409e-5
0.371 2.6111791105671157e-5
0.372 2.5534705667242237e-5
0.373 2.495309801625223e-5
0.374 2.437130041810913e-5
0.375 2.379129149214879e-5
0.376 2.3222315922311798e-5
0.377 2.268908120779052e-5
0.378 2.21558234878476e-5
0.379 2.1622620091044715e-5
0.38 2.1089649081156222e-5
0.381 2.056355399026186e-5
0.382 2.007125124176947e-5
0.383 1.958055001071697e-5
0.384 1.9090135979494617e-5
0.385 1.8600145206133326e-5
0.386 1.8116760299688896e-5
0.387 1.765056412918466e-5
0.388 1.72044804117668e-5
0.389 1.675887934665985e-5
0.39 1.631395718432907e-5
0.391 1.5871303701064837e-5
0.392 1.543692103730904e-5
0.393 1.5031240966802299e-5
0.394 1.4627259921923946e-5
0.395 1.4221858070174918e-5
0.396 1.381856173842924e-5
0.397 1.3422602729657389e-5
0.398 1.3042689318706973e-5
0.399 1.2677487733377683e-5
0.4 1.2313164605780958e-5
0.401 1.194978158658498e-5
0.402 1.1590664964159171e-5
0.403 1.123886677407584e-5
0.404 1.0904558463092305e-5
0.405 1.0579426535757872e-5
0.406 1.0256079582992689e-5
0.407 9.931985043481823e-6
0.408 9.614832174111245e-6
0.409 9.304543636383917e-6
0.41 9.01696390730179e-6
0.411 8.727018899556097e-6
0.412 8.438293390924163e-6
0.413 8.153874604357581e-6
0.414 7.875953248866036e-6
0.415 7.6083700150692035e-6
0.416 7.3534091742596785e-6
0.417 7.099735220738298e-6
0.418 6.847483576166056e-6
0.419 6.600242005638783e-6
0.42 6.359047523062815e-6
0.421 6.126949056688636e-6
0.422 5.9061199159815244e-6
0.423 5.6873864325106405e-6
0.424 5.468984586895245e-6
0.425 5.256263745400891e-6
0.426 5.049147423181045e-6
0.427 4.849258871282966e-6
0.428 4.6628805342299565e-6
0.429 4.473603836199718e-6
0.43 4.287604190908111e-6
0.431 4.10684294851974e-6
0.432 3.931243864900074e-6
0.433 3.7632983613352873e-6
0.434 3.603867795277116e-6
0.435 3.4446524371638945e-6
0.436 3.288487999975492e-6
0.437 3.1371195714012843e-6
0.438 2.990471148899723e-6
0.439 2.850046309408597e-6
0.44 2.7170899534789193e-6
0.441 2.5856106500780043e-6
0.442 2.456708690911882e-6
0.443 2.3321605507710144e-6
0.444 2.2118904692349267e-6
0.445 2.095822763092481e-6
0.446 1.987637494145512e-6
0.447 1.8815346157442711e-6
0.448 1.777362222448779e-6
0.449 1.6771024358808885e-6
0.45 1.5806795570927213e-6
0.451 1.4880179652293276e-6
0.452 1.4019833989283521e-6
0.453 1.3175327424245686e-6
0.454 1.2354618589395844e-6
0.455 1.1568607142337736e-6
0.456 1.081653856327201e-6
0.457 1.0097659112485453e-6
0.458 9.422493911455668e-7
0.459 8.782236091923236e-7
0.46 8.158334250465594e-7
0.461 7.563514071862053e-7
0.462 6.998197023056119e-7
0.463 6.461630119465622e-7
0.464 5.953061163136271e-7
0.465 5.48789545092573e-7
0.466 5.032625253262763e-7
0.467 4.6028812902703506e-7
0.468 4.198181809668185e-7
0.469 3.8177746621435083e-7
0.47 3.460908491281784e-7
0.471 3.1324454580385956e-7
0.472 2.82397356497874e-7
0.473 2.5329380784983653e-7
0.474 2.2624700634513344e-7
0.475 2.011818280494741e-7
0.476 1.7803454459774954e-7
0.477 1.567633314180017e-7
0.478 1.3765212421893096e-7
0.479 1.197576505992682e-7
0.48 1.034704378148268e-7
0.481 8.87457730206004e-8
0.482 7.549487772254701e-8
0.483 6.362116687401066e-8
0.484 5.305246056825044e-8
0.485 4.385432420869396e-8
0.486 3.5677722051898914e-8
0.487 2.8576303771671262e-8
0.488 2.247507523719215e-8
0.489 1.7319058754466735e-8
0.49 1.3022336808613538e-8
0.491 9.523083157107686e-9
0.492 6.681662612129952e-9
0.493 4.483888912834609e-9
0.494 2.8255014432543796e-9
0.495 1.6315539063020591e-9
0.496 8.36074713457845e-10
0.497 3.536650799870334e-10
0.498 1.0388541771634622e-10
0.499 1.24909824352543e-11


==> figures/fig-comparison-bddelay-bdbandwidth-bdbandwidth-oldresult-kappa100.txt <==
% Bounded bandwidth
beta lbyC
0.001 0.00021741975199883473
0.002 0.0002149471796828542
0.003 0.00021261207724602825
0.004 0.00021026352933579062
0.005 0.0002079492520986861
0.006 0.00020562338007133995
0.007 0.00020335491025107183
0.008 0.00020129439252194252
0.009 0.00019925518434971387
0.01 0.00019721597029979127
0.011 0.00019516940297080684
0.012 0.00019314342867579238
0.013 0.0001911796964643607
0.014 0.00018922449647211284
0.015 0.00018731707317073168
0.016 0.00018542774920365525
0.017 0.00018360463796147434
0.018 0.0001817843245509178
0.019 0.00017998063537689305
0.02 0.00017822689362375136
0.021 0.00017647116315381846
0.022 0.00017476435768035744
0.023 0.00017306478844951792
0.024 0.00017136841892341622
0.025 0.00016971155560327583
0.026 0.00016809738206559455
0.027 0.00016652376593783919
0.028 0.00016495244692196897
0.029 0.00016337395460692622
0.03 0.00016182038027220196
0.031 0.00016028540706064455
0.032 0.00015878540160083672
0.033 0.00015731671630249687
0.034 0.00015584789073608133
0.035 0.0001543955213474159
0.036 0.000152971103349425
0.037 0.00015154434135248137
0.038 0.0001501257516446501
0.039 0.00014876802351515843
0.04 0.0001474081200857257
0.041 0.00014604610068786255
0.042 0.00014468833160788706
0.043 0.0001433533177992075
0.044 0.0001420402067709123
0.045 0.00014074819126453557
0.046 0.00013947650467795985
0.047 0.00013822441853594155
0.048 0.0001369904048212042
0.049 0.00013575890664541538
0.05 0.00013454886374273818
0.051 0.00013332519829358565
0.052 0.00013209995074709433
0.053 0.00013093110108515642
0.054 0.00012976285300245473
0.055 0.00012859313117925488
0.056 0.00012742198489236893
0.057 0.0001262944547444085
0.058 0.00012519035254337347
0.059 0.00012406154122244324
0.06 0.00012293187981740833
0.061 0.00012185127629572071
0.062 0.00012077790996861557
0.063 0.00011969760093617759
0.064 0.0001186250414043762
0.065 0.00011757135720668246
0.066 0.00011652806171657473
0.067 0.00011549504857825625
0.068 0.0001144796088684116
0.069 0.00011346673522087073
0.07 0.00011245289643600002
0.071 0.00011144676438968729
0.072 0.0001104761904761905
0.073 0.00010949539804932518
0.074 0.0001085161978988975
0.075 0.00010756557365482432
0.076 0.00010662360026093072
0.077 0.00010566193220126044
0.078 0.00010471084535852384
0.079 0.00010378200610758752
0.08 0.00010290670048989847
0.081 0.00010199495848794215
0.082 0.00010108392437500235
0.083 0.00010018244430529493
0.084 9.929169072761075e-5
0.085 9.841011865811837e-5
0.086 9.753754310451677e-5
0.087 9.667378446463225e-5
0.088 9.58186683343539e-5
0.089 9.497202532377857e-5
0.09 9.413369088113339e-5
0.091 9.3303656078579e-5
0.092 9.248316461991579e-5
0.093 9.167052653403453e-5
0.094 9.085933028448632e-5
0.095 9.006382891274802e-5
0.096 8.926170021063814e-5
0.097 8.848067355530041e-5
0.098 8.768979849885548e-5
0.099 8.689637393823562e-5
0.1 8.614261038882484e-5
0.101 8.536519228017179e-5
0.102 8.460259603751009e-5
0.103 8.386556535420031e-5
0.104 8.311490714920108e-5
0.105 8.236412022911802e-5
0.106 8.163071469891968e-5
0.107 8.090506900679332e-5
0.108 8.017756536061497e-5
0.109 7.947347190959764e-5
0.11 7.874804526369307e-5
0.111 7.80616527098966e-5
0.112 7.735595850762187e-5
0.113 7.665020024433373e-5
0.114 7.59556076463337e-5
0.115 7.529575781331085e-5
0.116 7.460908527309412e-5
0.117 7.392587706676147e-5
0.118 7.325008355462652e-5
0.119 7.262239418774456e-5
0.12 7.195682319757255e-5
0.121 7.129925198414153e-5
0.122 7.064650536499329e-5
0.123 6.999934438277347e-5
0.124 6.939139502590786e-5
0.125 6.876284819463057e-5
0.126 6.813309861824377e-5
0.127 6.750855917390148e-5
0.128 6.68887786233075e-5
0.129 6.627583791976248e-5
0.13 6.566587473436578e-5
0.131 6.507546202932036e-5
0.132 6.447701921219595e-5
0.133 6.389617982257866e-5
0.134 6.331658104698218e-5
0.135 6.272340347846013e-5
0.136 6.215429644197332e-5
0.137 6.157313452795329e-5
0.138 6.10116663196312e-5
0.139 6.0439748746793965e-5
0.14 5.9888270591089994e-5
0.141 5.932302420438602e-5
0.142 5.878370166766792e-5
0.143 5.822748953983572e-5
0.144 5.769756400681348e-5
0.145 5.715025252393751e-5
0.146 5.66068265988205e-5
0.147 5.6090931791803716e-5
0.148 5.5552735454760365e-5
0.149 5.504630257035732e-5
0.15 5.451961803390317e-5
0.151 5.3999999999999984e-5
0.152 5.3503560473175194e-5
0.153 5.29910674098661e-5
0.154 5.2480653453874106e-5
0.155 5.2000285589532915e-5
0.156 5.1498114402755444e-5
0.157 5.09998768015221e-5
0.158 5.0531596474926154e-5
0.159 5.004148349705593e-5
0.16 4.9557501867885323e-5
0.161 4.907816421024773e-5
0.162 4.8622447409857355e-5
0.163 4.8146773218210016e-5
0.164 4.767899548508213e-5
0.165 4.7217527556630344e-5
0.166 4.677412546742564e-5
0.167 4.631578108947719e-5
0.168 4.586004046262606e-5
0.169 4.5411083701856016e-5
0.17 4.498254666718894e-5
0.171 4.4542556073676954e-5
0.172 4.41014633146008e-5
0.173 4.366571133720113e-5
0.174 4.3233689950374276e-5
0.175 4.280219438686092e-5
0.176 4.2387980812229095e-5
0.177 4.197555514275242e-5
0.178 4.155175257446465e-5
0.179 4.114298944789727e-5
0.18 4.072795672002131e-5
0.181 4.032278725821572e-5
0.182 3.9916355886972014e-5
0.183 3.952680963040281e-5
0.184 3.911987174901106e-5
0.185 3.873631701457007e-5
0.186 3.833785661252485e-5
0.187 3.7955657932623094e-5
0.188 3.7567245989380166e-5
0.189 3.7177714640522384e-5
0.19 3.6807834165608565e-5
0.191 3.642646115632717e-5
0.192 3.605942258306775e-5
0.193 3.5686053378497216e-5
0.194 3.531331360642075e-5
0.195 3.495630323497081e-5
0.196 3.459141645293529e-5
0.197 3.42401509339445e-5
0.198 3.387984774866639e-5
0.199 3.352330974105305e-5
0.2 3.3179726502962846e-5
0.201 3.282945818256831e-5
0.202 3.248113726220966e-5
0.203 3.214515170018695e-5
0.204 3.180455366204592e-5
0.205 3.146432005561952e-5
0.206 3.113584712242799e-5
0.207 3.080456975894511e-5
0.208 3.0472295560978685e-5
0.209 3.015124981915065e-5
0.21 2.9828957897736235e-5
0.211 2.950451702569332e-5
0.212 2.9190812696077237e-5
0.213 2.887203820540803e-5
0.214 2.8560452937374087e-5
0.215 2.8245106800062912e-5
0.216 2.7937455380699695e-5
0.217 2.7639586480349173e-5
0.218 2.7331163812306123e-5
0.219 2.7031395726986037e-5
0.22 2.673083753147363e-5
0.221 2.644046641019539e-5
0.222 2.6148441770171908e-5
0.223 2.5855274717243497e-5
0.224 2.556772826981941e-5
0.225 2.527901117769438e-5
0.226 2.500140998759289e-5
0.227 2.471618127022476e-5
0.228 2.443925486118985e-5
0.229 2.4158728487268815e-5
0.23 2.389064238172547e-5
0.231 2.36132607319392e-5
0.232 2.3342830805572187e-5
0.233 2.3077113230616655e-5
0.234 2.2813542383452814e-5
0.235 2.254602194911615e-5
0.236 2.2283791976084577e-5
0.237 2.203025064882045e-5
0.238 2.1768522586563916e-5
0.239 2.1519472863002544e-5
0.24 2.126469991464474e-5
0.241 2.101740803157317e-5
0.242 2.0765493470058746e-5
0.243 2.0518282092143677e-5
0.244 2.027891622643352e-5
0.245 2.0035917216608817e-5
0.246 1.9798942220665255e-5
0.247 1.9558960738346176e-5
0.248 1.932573670233299e-5
0.249 1.90898501676472e-5
0.25 1.885713267494739e-5
0.251 1.8631566014823307e-5
0.252 1.8399518610478917e-5
0.253 1.8173037003561524e-5
0.254 1.7954960562585755e-5
0.255 1.7730040478998857e-5
0.256 1.7510429948983774e-5
0.257 1.729554133088095e-5
0.258 1.7077592584890472e-5
0.259 1.686539529269572e-5
0.26 1.6652942013776597e-5
0.261 1.6441811870858353e-5
0.262 1.623686281085795e-5
0.263 1.6026512039845388e-5
0.264 1.5822347384954243e-5
0.265 1.5624484224099316e-5
0.266 1.5420818035412254e-5
0.267 1.5221731128411362e-5
0.268 1.5021703990485878e-5
0.269 1.4830793349384743e-5
0.27 1.4638709546732324e-5
0.271 1.4442436851177855e-5
0.272 1.4253604221197397e-5
0.273 1.406617455887212e-5
0.274 1.3881005398658196e-5
0.275 1.3691952093586298e-5
0.276 1.3512775078332315e-5
0.277 1.3329875620702426e-5
0.278 1.3151508255544932e-5
0.279 1.297212023429956e-5
0.28 1.2797167342234021e-5
0.281 1.2623466098343953e-5
0.282 1.244948342765309e-5
0.283 1.2276848844794666e-5
0.284 1.210857572900016e-5
0.285 1.1943316964861993e-5
0.286 1.1774214425710275e-5
0.287 1.1608215458436479e-5
0.288 1.144630129242835e-5
0.289 1.1287474890633269e-5
0.29 1.1125002285808444e-5
0.291 1.0965520012835272e-5
0.292 1.080966193145991e-5
0.293 1.065525978225148e-5
0.294 1.0501164921938014e-5
0.295 1.0348079383221977e-5
0.296 1.0197991772965091e-5
0.297 1.0048130299499292e-5
0.298 9.902036504813645e-6
0.299 9.755226757188019e-6
0.3 9.607713516818462e-6
0.301 9.466960682267138e-6
0.302 9.32696686571248e-6
0.303 9.186311034674151e-6
0.304 9.043925756800149e-6
0.305 8.909335299666157e-6
0.306 8.77532092412005e-6
0.307 8.638731603677948e-6
0.308 8.504382342846838e-6
0.309 8.370997035746161e-6
0.31 8.243680066925371e-6
0.311 8.11580262757174e-6
0.312 7.987376508352178e-6
0.313 7.858671636748806e-6
0.314 7.737057750443015e-6
0.315 7.614930670645076e-6
0.316 7.490815555181623e-6
0.317 7.368500381046539e-6
0.318 7.248952547054869e-6
0.319 7.133222931137086e-6
0.32 7.0170366344258175e-6
0.321 6.900405024294564e-6
0.322 6.784938882692138e-6
0.323 6.672795433632089e-6
0.324 6.562121682560913e-6
0.325 6.451782017649021e-6
0.326 6.341050559037484e-6
0.327 6.233801623325705e-6
0.328 6.129220088813255e-6
0.329 6.02427606892913e-6
0.33 5.91816420503182e-6
0.331 5.8132304933709395e-6
0.332 5.7136669803815105e-6
0.333 5.614663401485054e-6
0.334 5.515346023931533e-6
0.335 5.4157254947731785e-6
0.336 5.316819200190452e-6
0.337 5.223566068678431e-6
0.338 5.130034830691447e-6
0.339 5.0362358115295495e-6
0.34 4.942179395233975e-6
0.341 4.850475012743563e-6
0.342 4.762539833791e-6
0.343 4.674370199544089e-6
0.344 4.585976164319622e-6
0.345 4.497367835011035e-6
0.346 4.412369030707865e-6
0.347 4.329638670980766e-6
0.348 4.246714915151813e-6
0.349 4.163607532996311e-6
0.35 4.080384051003011e-6
0.351 4.001565616910081e-6
0.352 3.9239220523695475e-6
0.353 3.846123589747729e-6
0.354 3.768179701399834e-6
0.355 3.690280712859463e-6
0.356 3.6171377234540412e-6
0.357 3.5444581620454507e-6
0.358 3.4716596699754206e-6
0.359 3.3987514099533836e-6
0.36 3.326060420847589e-6
0.361 3.2565444637691336e-6
0.362 3.1891922689990557e-6
0.363 3.1217535567596534e-6
0.364 3.054237123068121e-6
0.365 2.9867704770550502e-6
0.366 2.9222661040112666e-6
0.367 2.8595910233599677e-6
0.368 2.796860340761362e-6
0.369 2.7340825215949977e-6
0.37 2.6714317852824088e-6
0.371 2.6111791105671156e-6
0.372 2.5534705667242237e-6
0.373 2.4953098016252225e-6
0.374 2.4371300418109133e-6
0.375 2.379129149214879e-6
0.376 2.3222315922311792e-6
0.377 2.2689081207790516e-6
0.378 2.2155823487847603e-6
0.379 2.1622620091044715e-6
0.38 2.108964908115622e-6
0.381 2.056355399026186e-6
0.382 2.007125124176947e-6
0.383 1.9580550010716968e-6
0.384 1.9090135979494616e-6
0.385 1.8600145206133327e-6
0.386 1.8116760299688896e-6
0.387 1.7650564129184661e-6
0.388 1.7204480411766804e-6
0.389 1.6758879346659847e-6
0.39 1.6313957184329068e-6
0.391 1.5871303701064838e-6
0.392 1.5436921037309039e-6
0.393 1.50312409668023e-6
0.394 1.4627259921923945e-6
0.395 1.4221858070174919e-6
0.396 1.381856173842924e-6
0.397 1.3422602729657388e-6
0.398 1.3042689318706974e-6
0.399 1.2677487733377683e-6
0.4 1.2313164605780957e-6
0.401 1.194978158658498e-6
0.402 1.1590664964159172e-6
0.403 1.1238866774075838e-6
0.404 1.0904558463092305e-6
0.405 1.0579426535757873e-6
0.406 1.0256079582992689e-6
0.407 9.931985043481822e-7
0.408 9.614832174111244e-7
0.409 9.304543636383918e-7
0.41 9.01696390730179e-7
0.411 8.727018899556098e-7
0.412 8.438293390924164e-7
0.413 8.153874604357581e-7
0.414 7.875953248866036e-7
0.415 7.608370015069204e-7
0.416 7.353409174259678e-7
0.417 7.099735220738298e-7
0.418 6.847483576166056e-7
0.419 6.600242005638783e-7
0.42 6.359047523062815e-7
0.421 6.126949056688635e-7
0.422 5.906119915981525e-7
0.423 5.687386432510641e-7
0.424 5.468984586895244e-7
0.425 5.25626374540089e-7
0.426 5.049147423181045e-7
0.427 4.849258871282966e-7
0.428 4.662880534229956e-7
0.429 4.4736038361997186e-7
0.43 4.2876041909081116e-7
0.431 4.10684294851974e-7
0.432 3.931243864900074e-7
0.433 3.763298361335288e-7
0.434 3.603867795277116e-7
0.435 3.4446524371638946e-7
0.436 3.288487999975492e-7
0.437 3.1371195714012845e-7
0.438 2.990471148899723e-7
0.439 2.8500463094085967e-7
0.44 2.7170899534789194e-7
0.441 2.5856106500780044e-7
0.442 2.456708690911882e-7
0.443 2.3321605507710142e-7
0.444 2.211890469234927e-7
0.445 2.0958227630924813e-7
0.446 1.987637494145512e-7
0.447 1.8815346157442713e-7
0.448 1.777362222448779e-7
0.449 1.6771024358808885e-7
0.45 1.5806795570927215e-7
0.451 1.4880179652293277e-7
0.452 1.401983398928352e-7
0.453 1.3175327424245684e-7
0.454 1.2354618589395844e-7
0.455 1.1568607142337736e-7
0.456 1.0816538563272012e-7
0.457 1.0097659112485453e-7
0.458 9.422493911455668e-8
0.459 8.782236091923235e-8
0.46 8.158334250465594e-8
0.461 7.563514071862054e-8
0.462 6.998197023056118e-8
0.463 6.461630119465621e-8
0.464 5.953061163136271e-8
0.465 5.4878954509257294e-8
0.466 5.032625253262763e-8
0.467 4.602881290270351e-8
0.468 4.1981818096681856e-8
0.469 3.8177746621435083e-8
0.47 3.460908491281784e-8
0.471 3.132445458038596e-8
0.472 2.82397356497874e-8
0.473 2.5329380784983655e-8
0.474 2.2624700634513343e-8
0.475 2.0118182804947408e-8
0.476 1.7803454459774956e-8
0.477 1.567633314180017e-8
0.478 1.3765212421893096e-8
0.479 1.1975765059926819e-8
0.48 1.0347043781482681e-8
0.481 8.87457730206004e-9
0.482 7.549487772254702e-9
0.483 6.362116687401065e-9
0.484 5.305246056825044e-9
0.485 4.385432420869396e-9
0.486 3.5677722051898915e-9
0.487 2.8576303771671262e-9
0.488 2.247507523719215e-9
0.489 1.7319058754466736e-9
0.49 1.302233680861354e-9
0.491 9.523083157107686e-10
0.492 6.681662612129952e-10
0.493 4.483888912834608e-10
0.494 2.82550144325438e-10
0.495 1.6315539063020593e-10
0.496 8.36074713457845e-11
0.497 3.5366507998703346e-11
0.498 1.0388541771634622e-11
0.499 1.24909824352543e-12


==> figures/fig-comparison-bddelay-bdbandwidth-bdbandwidth-oldresult-kappa1000.txt <==
% Bounded bandwidth
beta lbyC
0.001 2.1741975199883473e-5
0.002 2.149471796828542e-5
0.003 2.1261207724602824e-5
0.004 2.1026352933579058e-5
0.005 2.0794925209868613e-5
0.006 2.0562338007133995e-5
0.007 2.0335491025107182e-5
0.008 2.0129439252194252e-5
0.009 1.9925518434971385e-5
0.01 1.9721597029979128e-5
0.011 1.9516940297080688e-5
0.012 1.931434286757924e-5
0.013 1.9117969646436068e-5
0.014 1.8922449647211283e-5
0.015 1.873170731707317e-5
0.016 1.8542774920365526e-5
0.017 1.8360463796147433e-5
0.018 1.817843245509178e-5
0.019 1.7998063537689303e-5
0.02 1.7822689362375136e-5
0.021 1.7647116315381845e-5
0.022 1.7476435768035748e-5
0.023 1.730647884495179e-5
0.024 1.713684189234162e-5
0.025 1.6971155560327583e-5
0.026 1.6809738206559453e-5
0.027 1.6652376593783917e-5
0.028 1.6495244692196898e-5
0.029 1.633739546069262e-5
0.03 1.6182038027220196e-5
0.031 1.6028540706064456e-5
0.032 1.587854016008367e-5
0.033 1.5731671630249685e-5
0.034 1.5584789073608132e-5
0.035 1.5439552134741592e-5
0.036 1.52971103349425e-5
0.037 1.5154434135248136e-5
0.038 1.5012575164465009e-5
0.039 1.4876802351515842e-5
0.04 1.474081200857257e-5
0.041 1.4604610068786253e-5
0.042 1.4468833160788707e-5
0.043 1.433533177992075e-5
0.044 1.420402067709123e-5
0.045 1.4074819126453559e-5
0.046 1.3947650467795985e-5
0.047 1.3822441853594155e-5
0.048 1.369904048212042e-5
0.049 1.357589066454154e-5
0.05 1.3454886374273819e-5
0.051 1.3332519829358565e-5
0.052 1.3209995074709431e-5
0.053 1.3093110108515641e-5
0.054 1.2976285300245472e-5
0.055 1.285931311792549e-5
0.056 1.2742198489236892e-5
0.057 1.262944547444085e-5
0.058 1.2519035254337349e-5
0.059 1.2406154122244324e-5
0.06 1.2293187981740834e-5
0.061 1.2185127629572073e-5
0.062 1.2077790996861558e-5
0.063 1.1969760093617758e-5
0.064 1.186250414043762e-5
0.065 1.1757135720668248e-5
0.066 1.1652806171657472e-5
0.067 1.1549504857825625e-5
0.068 1.144796088684116e-5
0.069 1.1346673522087074e-5
0.07 1.1245289643600001e-5
0.071 1.114467643896873e-5
0.072 1.104761904761905e-5
0.073 1.0949539804932517e-5
0.074 1.085161978988975e-5
0.075 1.0756557365482432e-5
0.076 1.066236002609307e-5
0.077 1.0566193220126045e-5
0.078 1.0471084535852382e-5
0.079 1.0378200610758751e-5
0.08 1.0290670048989847e-5
0.081 1.0199495848794214e-5
0.082 1.0108392437500235e-5
0.083 1.0018244430529494e-5
0.084 9.929169072761074e-6
0.085 9.841011865811835e-6
0.086 9.753754310451677e-6
0.087 9.667378446463226e-6
0.088 9.581866833435391e-6
0.089 9.497202532377858e-6
0.09 9.413369088113338e-6
0.091 9.3303656078579e-6
0.092 9.24831646199158e-6
0.093 9.167052653403453e-6
0.094 9.085933028448632e-6
0.095 9.006382891274801e-6
0.096 8.926170021063814e-6
0.097 8.848067355530042e-6
0.098 8.768979849885547e-6
0.099 8.689637393823561e-6
0.1 8.614261038882485e-6
0.101 8.536519228017179e-6
0.102 8.460259603751008e-6
0.103 8.38655653542003e-6
0.104 8.311490714920108e-6
0.105 8.236412022911802e-6
0.106 8.163071469891967e-6
0.107 8.090506900679333e-6
0.108 8.017756536061497e-6
0.109 7.947347190959764e-6
0.11 7.874804526369306e-6
0.111 7.80616527098966e-6
0.112 7.735595850762188e-6
0.113 7.665020024433373e-6
0.114 7.595560764633369e-6
0.115 7.529575781331086e-6
0.116 7.460908527309412e-6
0.117 7.392587706676147e-6
0.118 7.325008355462652e-6
0.119 7.262239418774455e-6
0.12 7.195682319757256e-6
0.121 7.129925198414152e-6
0.122 7.064650536499329e-6
0.123 6.999934438277346e-6
0.124 6.939139502590786e-6
0.125 6.8762848194630575e-6
0.126 6.813309861824377e-6
0.127 6.750855917390148e-6
0.128 6.6888778623307486e-6
0.129 6.627583791976248e-6
0.13 6.566587473436578e-6
0.131 6.507546202932035e-6
0.132 6.447701921219594e-6
0.133 6.389617982257867e-6
0.134 6.331658104698217e-6
0.135 6.272340347846014e-6
0.136 6.215429644197332e-6
0.137 6.157313452795329e-6
0.138 6.10116663196312e-6
0.139 6.043974874679397e-6
0.14 5.988827059109e-6
0.141 5.932302420438601e-6
0.142 5.878370166766792e-6
0.143 5.8227489539835715e-6
0.144 5.7697564006813495e-6
0.145 5.715025252393751e-6
0.146 5.660682659882049e-6
0.147 5.609093179180371e-6
0.148 5.555273545476036e-6
0.149 5.504630257035732e-6
0.15 5.451961803390316e-6
0.151 5.399999999999999e-6
0.152 5.350356047317519e-6
0.153 5.29910674098661e-6
0.154 5.248065345387411e-6
0.155 5.200028558953291e-6
0.156 5.149811440275545e-6
0.157 5.09998768015221e-6
0.158 5.053159647492616e-6
0.159 5.004148349705593e-6
0.16 4.955750186788532e-6
0.161 4.907816421024772e-6
0.162 4.862244740985735e-6
0.163 4.814677321821002e-6
0.164 4.767899548508213e-6
0.165 4.721752755663035e-6
0.166 4.677412546742564e-6
0.167 4.6315781089477185e-6
0.168 4.586004046262606e-6
0.169 4.541108370185602e-6
0.17 4.498254666718893e-6
0.171 4.454255607367696e-6
0.172 4.4101463314600795e-6
0.173 4.366571133720113e-6
0.174 4.323368995037428e-6
0.175 4.280219438686092e-6
0.176 4.2387980812229095e-6
0.177 4.197555514275242e-6
0.178 4.155175257446465e-6
0.179 4.114298944789727e-6
0.18 4.072795672002131e-6
0.181 4.032278725821572e-6
0.182 3.991635588697201e-6
0.183 3.9526809630402814e-6
0.184 3.911987174901106e-6
0.185 3.8736317014570075e-6
0.186 3.833785661252485e-6
0.187 3.795565793262309e-6
0.188 3.7567245989380166e-6
0.189 3.717771464052239e-6
0.19 3.680783416560856e-6
0.191 3.6426461156327164e-6
0.192 3.605942258306775e-6
0.193 3.5686053378497212e-6
0.194 3.5313313606420745e-6
0.195 3.4956303234970813e-6
0.196 3.4591416452935293e-6
0.197 3.42401509339445e-6
0.198 3.3879847748666393e-6
0.199 3.352330974105305e-6
0.2 3.317972650296285e-6
0.201 3.282945818256831e-6
0.202 3.248113726220966e-6
0.203 3.2145151700186945e-6
0.204 3.180455366204592e-6
0.205 3.146432005561952e-6
0.206 3.1135847122427988e-6
0.207 3.0804569758945107e-6
0.208 3.047229556097868e-6
0.209 3.015124981915065e-6
0.21 2.9828957897736233e-6
0.211 2.9504517025693322e-6
0.212 2.9190812696077235e-6
0.213 2.887203820540803e-6
0.214 2.856045293737409e-6
0.215 2.8245106800062913e-6
0.216 2.7937455380699694e-6
0.217 2.7639586480349177e-6
0.218 2.733116381230612e-6
0.219 2.703139572698604e-6
0.22 2.673083753147363e-6
0.221 2.644046641019539e-6
0.222 2.6148441770171905e-6
0.223 2.58552747172435e-6
0.224 2.5567728269819413e-6
0.225 2.5279011177694376e-6
0.226 2.500140998759289e-6
0.227 2.4716181270224764e-6
0.228 2.4439254861189843e-6
0.229 2.415872848726881e-6
0.23 2.3890642381725468e-6
0.231 2.36132607319392e-6
0.232 2.3342830805572184e-6
0.233 2.307711323061665e-6
0.234 2.2813542383452816e-6
0.235 2.2546021949116155e-6
0.236 2.2283791976084576e-6
0.237 2.2030250648820453e-6
0.238 2.1768522586563918e-6
0.239 2.151947286300255e-6
0.24 2.126469991464474e-6
0.241 2.1017408031573173e-6
0.242 2.076549347005875e-6
0.243 2.0518282092143672e-6
0.244 2.027891622643352e-6
0.245 2.003591721660882e-6
0.246 1.979894222066526e-6
0.247 1.9558960738346174e-6
0.248 1.932573670233299e-6
0.249 1.90898501676472e-6
0.25 1.8857132674947392e-6
0.251 1.8631566014823307e-6
0.252 1.8399518610478918e-6
0.253 1.8173037003561526e-6
0.254 1.7954960562585753e-6
0.255 1.7730040478998859e-6
0.256 1.751042994898377e-6
0.257 1.729554133088095e-6
0.258 1.7077592584890472e-6
0.259 1.6865395292695718e-6
0.26 1.6652942013776596e-6
0.261 1.6441811870858353e-6
0.262 1.623686281085795e-6
0.263 1.6026512039845386e-6
0.264 1.5822347384954244e-6
0.265 1.5624484224099315e-6
0.266 1.5420818035412257e-6
0.267 1.5221731128411362e-6
0.268 1.5021703990485878e-6
0.269 1.4830793349384744e-6
0.27 1.4638709546732323e-6
0.271 1.4442436851177857e-6
0.272 1.4253604221197397e-6
0.273 1.4066174558872119e-6
0.274 1.38810053986582e-6
0.275 1.3691952093586298e-6
0.276 1.3512775078332317e-6
0.277 1.3329875620702425e-6
0.278 1.3151508255544933e-6
0.279 1.297212023429956e-6
0.28 1.279716734223402e-6
0.281 1.2623466098343954e-6
0.282 1.2449483427653088e-6
0.283 1.2276848844794667e-6
0.284 1.2108575729000157e-6
0.285 1.1943316964861992e-6
0.286 1.1774214425710275e-6
0.287 1.1608215458436477e-6
0.288 1.144630129242835e-6
0.289 1.1287474890633268e-6
0.29 1.1125002285808443e-6
0.291 1.0965520012835272e-6
0.292 1.080966193145991e-6
0.293 1.0655259782251481e-6
0.294 1.0501164921938014e-6
0.295 1.0348079383221978e-6
0.296 1.019799177296509e-6
0.297 1.0048130299499293e-6
0.298 9.902036504813648e-7
0.299 9.755226757188021e-7
0.3 9.607713516818462e-7
0.301 9.466960682267139e-7
0.302 9.326966865712479e-7
0.303 9.186311034674152e-7
0.304 9.043925756800149e-7
0.305 8.909335299666157e-7
0.306 8.77532092412005e-7
0.307 8.638731603677948e-7
0.308 8.504382342846838e-7
0.309 8.370997035746162e-7
0.31 8.243680066925371e-7
0.311 8.115802627571739e-7
0.312 7.987376508352179e-7
0.313 7.858671636748806e-7
0.314 7.737057750443015e-7
0.315 7.614930670645076e-7
0.316 7.490815555181622e-7
0.317 7.368500381046539e-7
0.318 7.248952547054869e-7
0.319 7.133222931137087e-7
0.32 7.017036634425817e-7
0.321 6.900405024294563e-7
0.322 6.784938882692139e-7
0.323 6.672795433632089e-7
0.324 6.562121682560913e-7
0.325 6.451782017649022e-7
0.326 6.341050559037484e-7
0.327 6.233801623325705e-7
0.328 6.129220088813254e-7
0.329 6.024276068929129e-7
0.33 5.91816420503182e-7
0.331 5.81323049337094e-7
0.332 5.713666980381509e-7
0.333 5.614663401485053e-7
0.334 5.515346023931534e-7
0.335 5.41572549477318e-7
0.336 5.316819200190452e-7
0.337 5.223566068678431e-7
0.338 5.130034830691447e-7
0.339 5.036235811529549e-7
0.34 4.942179395233976e-7
0.341 4.850475012743563e-7
0.342 4.7625398337909996e-7
0.343 4.67437019954409e-7
0.344 4.5859761643196226e-7
0.345 4.497367835011035e-7
0.346 4.4123690307078653e-7
0.347 4.3296386709807655e-7
0.348 4.246714915151814e-7
0.349 4.163607532996311e-7
0.35 4.080384051003011e-7
0.351 4.00156561691008e-7
0.352 3.923922052369548e-7
0.353 3.846123589747728e-7
0.354 3.768179701399833e-7
0.355 3.690280712859463e-7
0.356 3.6171377234540415e-7
0.357 3.544458162045451e-7
0.358 3.4716596699754206e-7
0.359 3.3987514099533835e-7
0.36 3.326060420847589e-7
0.361 3.2565444637691335e-7
0.362 3.189192268999056e-7
0.363 3.121753556759653e-7
0.364 3.054237123068121e-7
0.365 2.9867704770550497e-7
0.366 2.9222661040112664e-7
0.367 2.8595910233599677e-7
0.368 2.796860340761362e-7
0.369 2.7340825215949977e-7
0.37 2.6714317852824086e-7
0.371 2.6111791105671155e-7
0.372 2.553470566724224e-7
0.373 2.4953098016252227e-7
0.374 2.4371300418109124e-7
0.375 2.379129149214879e-7
0.376 2.3222315922311798e-7
0.377 2.268908120779052e-7
0.378 2.2155823487847603e-7
0.379 2.1622620091044718e-7
0.38 2.1089649081156221e-7
0.381 2.056355399026186e-7
0.382 2.0071251241769472e-7
0.383 1.958055001071697e-7
0.384 1.909013597949462e-7
0.385 1.8600145206133326e-7
0.386 1.8116760299688894e-7
0.387 1.765056412918466e-7
0.388 1.7204480411766805e-7
0.389 1.675887934665985e-7
0.39 1.631395718432907e-7
0.391 1.5871303701064837e-7
0.392 1.543692103730904e-7
0.393 1.50312409668023e-7
0.394 1.4627259921923945e-7
0.395 1.422185807017492e-7
0.396 1.3818561738429242e-7
0.397 1.3422602729657386e-7
0.398 1.3042689318706973e-7
0.399 1.2677487733377685e-7
0.4 1.2313164605780956e-7
0.401 1.194978158658498e-7
0.402 1.159066496415917e-7
0.403 1.1238866774075838e-7
0.404 1.0904558463092303e-7
0.405 1.0579426535757873e-7
0.406 1.0256079582992688e-7
0.407 9.931985043481821e-8
0.408 9.614832174111244e-8
0.409 9.304543636383918e-8
0.41 9.01696390730179e-8
0.411 8.727018899556098e-8
0.412 8.438293390924164e-8
0.413 8.153874604357581e-8
0.414 7.875953248866037e-8
0.415 7.608370015069204e-8
0.416 7.353409174259679e-8
0.417 7.099735220738297e-8
0.418 6.847483576166057e-8
0.419 6.600242005638783e-8
0.42 6.359047523062815e-8
0.421 6.126949056688635e-8
0.422 5.9061199159815254e-8
0.423 5.687386432510641e-8
0.424 5.468984586895245e-8
0.425 5.2562637454008904e-8
0.426 5.0491474231810456e-8
0.427 4.849258871282966e-8
0.428 4.662880534229956e-8
0.429 4.473603836199719e-8
0.43 4.287604190908111e-8
0.431 4.1068429485197395e-8
0.432 3.9312438649000736e-8
0.433 3.763298361335288e-8
0.434 3.603867795277116e-8
0.435 3.4446524371638946e-8
0.436 3.2884879999754924e-8
0.437 3.1371195714012845e-8
0.438 2.9904711488997235e-8
0.439 2.8500463094085967e-8
0.44 2.7170899534789193e-8
0.441 2.5856106500780044e-8
0.442 2.456708690911882e-8
0.443 2.332160550771014e-8
0.444 2.2118904692349266e-8
0.445 2.095822763092481e-8
0.446 1.9876374941455117e-8
0.447 1.8815346157442713e-8
0.448 1.777362222448779e-8
0.449 1.6771024358808887e-8
0.45 1.5806795570927214e-8
0.451 1.4880179652293277e-8
0.452 1.4019833989283522e-8
0.453 1.3175327424245683e-8
0.454 1.2354618589395844e-8
0.455 1.1568607142337736e-8
0.456 1.0816538563272013e-8
0.457 1.0097659112485454e-8
0.458 9.42249391145567e-9
0.459 8.782236091923236e-9
0.46 8.158334250465594e-9
0.461 7.563514071862053e-9
0.462 6.9981970230561185e-9
0.463 6.461630119465622e-9
0.464 5.953061163136271e-9
0.465 5.487895450925729e-9
0.466 5.032625253262763e-9
0.467 4.60288129027035e-9
0.468 4.198181809668185e-9
0.469 3.8177746621435085e-9
0.47 3.4609084912817837e-9
0.471 3.1324454580385954e-9
0.472 2.82397356497874e-9
0.473 2.5329380784983655e-9
0.474 2.2624700634513344e-9
0.475 2.011818280494741e-9
0.476 1.7803454459774957e-9
0.477 1.567633314180017e-9
0.478 1.3765212421893095e-9
0.479 1.1975765059926818e-9
0.48 1.0347043781482681e-9
0.481 8.874577302060039e-10
0.482 7.549487772254701e-10
0.483 6.362116687401065e-10
0.484 5.305246056825044e-10
0.485 4.385432420869396e-10
0.486 3.5677722051898915e-10
0.487 2.857630377167126e-10
0.488 2.247507523719215e-10
0.489 1.7319058754466734e-10
0.49 1.302233680861354e-10
0.491 9.523083157107686e-11
0.492 6.681662612129952e-11
0.493 4.483888912834609e-11
0.494 2.8255014432543795e-11
0.495 1.631553906302059e-11
0.496 8.360747134578451e-12
0.497 3.536650799870334e-12
0.498 1.0388541771634622e-12
0.499 1.24909824352543e-13


==> figures/fig-comparison-bddelay-bdbandwidth-bddelay.txt <==
% Bounded delay
relblockfrequency beta
3.162277660168379e-8 0.4999999967708633
3.981071705534969e-8 0.49999999303975734
5.011872336272725e-8 0.49999999587828414
6.30957344480193e-8 0.49999999269989137
7.943282347242822e-8 0.49999999134633494
1.0000000000000001e-7 0.49999998807948026
1.2589254117941662e-7 0.49999998452796635
1.584893192461114e-7 0.4999999810170655
1.9952623149688787e-7 0.4999999756172416
2.5118864315095823e-7 0.49999996919594863
3.162277660168379e-7 0.4999999609603619
3.981071705534969e-7 0.4999999500929434
5.011872336272725e-7 0.4999999373973695
6.30957344480193e-7 0.49999992126074383
7.943282347242822e-7 0.4999999007761539
1.0e-6 0.4999998750587764
1.2589254117941661e-6 0.49999984272142195
1.584893192461114e-6 0.4999998018283031
1.9952623149688787e-6 0.4999997505971087
2.5118864315095823e-6 0.49999968597020034
3.162277660168379e-6 0.4999996047511982
3.981071705534969e-6 0.49999950238635194
5.011872336272725e-6 0.49999937354388374
6.30957344480193e-6 0.4999992113034228
7.943282347242822e-6 0.49999900712241424
1.0e-5 0.4999987500031721
1.2589254117941661e-5 0.49999842634918995
1.584893192461114e-5 0.49999801889311213
1.9952623149688786e-5 0.4999975059266907
2.5118864315095822e-5 0.49999686014805905
3.1622776601683795e-5 0.49999604715342777
3.9810717055349695e-5 0.49999502366391707
5.011872336272725e-5 0.499993735159659
6.309573444801929e-5 0.4999921130323053
7.943282347242822e-5 0.49999007089809966
0.0001 0.49998750000224135
0.00012589254117941674 0.4999842634329094
0.00015848931924611142 0.4999801888350952
0.00019952623149688788 0.49997505922139696
0.00025118864315095795 0.49996860141924476
0.00031622776601683794 0.49996047152961604
0.00039810717055349735 0.49995023660410515
0.0005011872336272725 0.49993735159652525
0.000630957344480193 0.49992113033415086
0.0007943282347242813 0.4999007089747456
0.001 0.49987500000781004
0.0012589254117941675 0.4998426343390721
0.001584893192461114 0.49980188838199757
0.001995262314968879 0.4997505922727353
0.0025118864315095794 0.4996860143199139
0.0031622776601683794 0.4996047155395036
0.003981071705534973 0.49950236652971886
0.005011872336272725 0.499373516941509
0.00630957344480193 0.4992113052817805
0.007943282347242814 0.49900709362210316
0.010000000000000002 0.4987500078123873
0.012589254117941675 0.4984263588229196
0.015848931924611134 0.4980189146105721
0.0199526231496888 0.4975059841600929
0.025118864315095794 0.49686026577062936
0.03162277660168379 0.49604739994685354
0.039810717055349734 0.4950241532058792
0.05011872336272722 0.49373614280644423
0.06309573444801933 0.4921149946293183
0.07943282347242814 0.49007480950608895
0.1 0.48750780274960714
0.12589254117941673 0.4842789895340538
0.15848931924611134 0.4802198399422911
0.19952623149688797 0.4751209710477327
0.251188643150958 0.4687242723468733
0.31622776601683794 0.46071554145195553
0.39810717055349726 0.45072000880254814
0.5011872336272722 0.4383054108177563
0.6309573444801932 0.42300076769061123
0.7943282347242815 0.40434311733542405
1.0 0.3819660112501051
1.2589254117941673 0.3557349551403111
1.5848931924611136 0.32590630848713453
1.9952623149688795 0.2932404537412713
2.51188643150958 0.2589754789232736
3.1622776601683795 0.22461978770687635
3.9810717055349722 0.191639061390754
5.011872336272722 0.16118552427203978
6.309573444801933 0.13397157472730506
7.943282347242816 0.11028713786733824
10.0 0.09009804864072155
12.589254117941675 0.07316256615445971
15.848931924611133 0.059130386725048445
19.952623149688797 0.04761311500446262
25.118864315095795 0.038228327818585234
31.622776601683793 0.03062377460666989
39.810717055349734 0.024488304576199885
50.11872336272722 0.01955467434238851
63.09573444801933 0.015597806345516638
79.43282347242814 0.012430789909600906
100.0 0.009900009998000527
125.89254117941675 0.00788019059336422
158.48931924611142 0.0062697643125136215
199.52623149688787 0.004986754102883298
251.18864315095797 0.003965223024791036
316.22776601683796 0.003152277760166404
398.1071705534973 0.0025055768978750237
501.18723362727246 0.001991281259112122
630.957344480193 0.0015823813123391375
794.3282347242813 0.0012573405211136143
1000.0 0.0009990000010000131
1258.9254117941675 0.0007936972777779364
1584.893192461114 0.0006305592374681012
1995.2623149688789 0.0005009360450472267
2511.88643150958 0.00039794868125937006
3162.2776601683795 0.0003161277660268355
3981.0717055349733 0.0002511255474204873
5011.872336272725 0.000199486420781389
6309.57344480193 0.00015846420038242903
7943.282347242814 0.0001258766922477643
10000.0 9.999000000007073e-5
12589.254117941662 7.942651389905819e-5
15848.93192461114 6.30917533762959e-5
19952.62314968879 5.011621147625501e-5
25118.864315095823 3.980913216216854e-5
31622.776601683792 3.162177660170036e-5
39810.71705534969 2.511823335773743e-5
50118.72336272725 1.9952225042466654e-5
63095.7344480193 1.5848680735981525e-5
79432.82347242821 1.258909562861426e-5
100000.0 9.999899999966146e-6
125892.54117941661 7.943219251474445e-6
158489.3192461114 6.309533634046822e-6
199526.23149688786 5.011847217426236e-6
251188.6431509582 3.981055856612572e-6
316227.7660168379 3.1622676601714215e-6
398107.1705534969 2.511880121918636e-6
501187.2336272725 1.9952583339373065e-6
630957.344480193 1.5848906805984577e-6
794328.2347242822 1.258923826913716e-6
1.0e6 9.999989999923855e-7
1.258925411794166e6 7.943276037879826e-7
1.5848931924611141e6 6.309569463643784e-7
1.9952623149688789e6 5.011869824482888e-7
2.5118864315095823e6 3.981070120509485e-7
3.1622776601683795e6 3.1622766603067347e-7
3.9810717055349695e6 2.5118858004627606e-7
5.011872336272725e6 1.995261917307052e-7
6.30957344480193e6 1.5848929415331566e-7
7.943282347242822e6 1.2589252529250697e-7
1.0e7 9.999999003484846e-8
1.2589254117941663e7 7.943281711035618e-8
1.5848931924611142e7 6.309573045217054e-8
1.9952623149688788e7 5.0118720842185534e-8
2.5118864315095823e7 3.981071549813167e-8
3.162277660168379e7 3.16227756003496e-8


==> figures/fig-comparison-bddelay-bdbandwidth-exp_teaser-attack.txt <==
beta lbyC
0.010745284717399606 101.08619999999999
0.011505092231517366 90.1624207802684
0.012658702771763217 80.45123170216813
0.014071176173649662 71.80495866188681
0.015708311063733885 64.10267927407524
0.017535999937122324 57.23785555036714
0.01962610500392641 51.12205008572563
0.021875748876379768 45.66736706894191
0.024196987305778586 40.797903406171194
0.026476907545485432 36.44632489805606
0.028693369181023397 32.556945045274105
0.030887551944427223 29.08210432049711
0.032974599143795705 25.975392469376217
0.035069436403356406 23.200852196284643
0.03719044469284933 20.723333124091795
0.03925784590080146 18.5094346329193
0.04120424746518374 16.53003977407127
0.04324714265759155 14.763870667147895
0.045206602969216504 13.185317532663834
0.04726971318054715 11.776873999121529
0.0493139849715555 10.518719999999979
0.05123429674165394 9.393793800439038
0.053448004952360045 8.391807728262208
0.05586271488564609 7.49833520554577
0.05855061985027188 6.701978436481038
0.06167075152666167 5.99300646447158
0.0659181557488067 5.3655601670434745
0.07114560257106899 4.8089732189176475
0.07765159026701064 4.316234151352244
0.08568920747540501 3.8806650007254504
0.09554728885777572 3.496343834466216
0.10643039494882975 3.1540720670585594
0.1186554207098349 2.8500617017837055
0.13162483414034332 2.578057533867965
0.14578903893578987 2.335795729526925
0.16048080943082274 2.1182117455031357
0.1761179667250524 1.9236894706407486
0.19194596381049192 1.7480731255099815
0.20860280407854465 1.5907630432381619
0.22524943094570699 1.4482318556688019
0.24237373400650944 1.3199119999999946
0.25960971066287886 1.2037582758300196
0.2767956260599464 1.0983454516414746
0.2939767746599791 1.0027230818691377
0.30785980561934784 0.9116033855609122
0.3212990607457701 0.8285553955594324
0.33428885073624326 0.7528599065549044
0.3470568915859792 0.6841079818361845
0.3588818900161882 0.6209576119500781
0.3703421057271163 0.5635018514987495
0.3809176533807468 0.5108008130803996
0.39106077213494095 0.462834844972246
0.4002509350087923 0.4188229007987517
0.409427776855829 0.379076605846701
0.41742052450795347 0.34248757446933237
0.42546334944525616 0.3095153996393258
0.4322562477361217 0.2791564303686906
0.4386963835769296 0.25165302757609126
0.44491102756405304 0.2267970495377532
0.4499392457896974 0.2039808231570324
0.4549125461689073 0.18345679999999887
0.4596706260202096 0.16494586099756908
0.4632028218354062 0.1479754862796089
0.46749793788576444 0.13294705030311416
0.4705560326433973 0.11917358273632248
0.4734899560311463 0.10680543165926983
0.4763879776585224 0.09571728918409284
0.47833499135861934 0.08562651984542691
0.4812683404062394 0.07674626431424449
0.4829125879242507 0.068617680675931
0.4843851189420407 0.06133022487015635
0.4863890531017221 0.05487388748788916
0.48767814711629404 0.0490294610189065
0.48949925492416263 0.04385343528217086
0.49052659680427707 0.03916322819706352
0.49144767555989083 0.03496748170400568
0.4920735538445206 0.031203202834922988
0.4930394313930263 0.027862868082701477
0.49379801325844247 0.024870021152977106
0.49508566881457217 0.022221956973724654
0.4950581339570375 0.019804259999999838
0.49543163805091284 0.01766363104279751
0.49596697978877996 0.01575944834708259
0.49667630195999285 0.014065417287939018
0.49662436297813123 0.012534522890562071
0.49797382234699256 0.011201434312037527
0.4978250804233134 0.009980331834368555
0.49778472843713617 0.008894265416519621
0.4980962791869561 0.007931943001111686
0.4984597699535272 0.007074475146304722
0.49818871215652905 0.006301726837907952
0.49857846996234323 0.005620785631308583
0.4985178695634949 0.005008925102322459
0.49878957682803976 0.004466629254037354
0.4989500498294176 0.003982162485575682
0.4993839920021587 0.0035521824744497036
0.4995513477832877 0.003166944671428113
0.4993092971754535 0.002821177898159868
0.4989372458985508 0.0025125104619914806
0.4990426705434085 0.002239748554071561
0.49904618393421085 0.0019961919999999795
0.4996775421759324 0.0017813530538082192
0.500015499519515 0.0015887057177990983
0.49964249456236476 0.0014148799142423751
0.49944388215307206 0.0012605127017409382
0.4996740376355196 0.0011239499196339638
0.5002276463071071 0.0010028310488243693
0.49964174348833773 0.000892727533397956
0.4999162359695249 0.0007960809752048504
0.49995824651358395 0.0007095675246311414
0.4998574593759221 0.0006322752822070384
0.49983219370098664 0.0005634874727581962
0.5000439961283409 0.0005024214955031051
0.5000994802034395 0.0004478333288149781
0.4996432456341371 0.0003987679385876571
0.5000074998875016 0.00035566121684601023
0.4998021717589307 0.00031685327344069524
0.5001719408523467 0.0002826046915076177
0.49971934255117123 0.00025164383092762685
0.5000539941686298 0.00022442792645900277
0.4996885561261885 0.00019987549999999753
0.5001379619225094 0.00017829938467853196
0.5003754678359214 0.00015898503447853358
0.4997648894980641 0.00014152260997309362
0.5003627366531898 0.00012628308390245558
0.5004338731811422 0.00011256594372625398
0.5000214990755396 0.00010024175693566224
0.5001044781640637 8.935538980434332e-05
0.4999927498948735 7.96202795999038e-05
0.49998449951948515 7.096047800370095e-05
0.4998727176066308 6.322945721007655e-05
0.4997328573458226 5.6337558295582385e-05
0.5001581999297223 5.025362887130238e-05
0.500246378535382 4.4796496561792494e-05
0.5000149995500135 3.9906443456765985e-05
0.5001929255307453 3.557931651782345e-05
0.4999112342440784 3.16922374783886e-05
0.49971608888043956 2.8234718591323233e-05
0.5003627366531898 2.519678783286227e-05
0.5000807950230265 2.2443995812355876e-05
0.4999647475146998 1.9998589999999717e-05


==> figures/fig-experiment-greedy-greedydl-data.txt <==
bandwidth max_ancestor_height
0.01 0.0
0.012589254117941675 8.750000000000001e-06
0.01584893192461114 0.0011175000000000007
0.01995262314968881 0.0021587499999999966
0.025118864315095822 0.0032487499999999973
0.031622776601683826 0.004527499999999994
0.039810717055349776 0.007736250000000001
0.050118723362727303 0.007381250000000001
0.06309573444801943 0.0038912499999999993
0.07943282347242829 0.00214375
0.1000000000000002 0.0015887499999999999
0.125892541179417 0.0015287499999999997
0.15848931924611173 0.0
0.1995262314968885 1.25e-06
0.25118864315095873 0.0
0.3162277660168389 0.0011949999999999999
0.39810717055349853 0.00142625
0.501187233627274 0.01997125
0.6309573444801956 0.10361000000000004
0.7943282347242846 0.43745875
1.000000000000004 0.50008
1.2589254117941726 0.5575362500000001
1.5848931924611207 0.613665
1.995262314968889 0.6662187500000001
2.5118864315095926 0.7138575000000003
3.1622776601683955 0.7608637500000001
3.9810717055349936 0.79782375
5.01187233627275 0.8338037500000003
6.309573444801969 0.8628575
7.943282347242862 0.88580875
10.000000000000062 0.9070575
12.589254117941753 0.9264675000000002
15.84893192461124 0.9375812499999999
19.952623149688932 0.9507662500000003
25.118864315095976 0.9601787499999994
31.62277660168402 0.9674725000000001
39.81071705535002 0.9729587499999998
50.11872336272761 0.9805562500000008
63.09573444801982 0.9844625000000005
79.43282347242878 0.9865787499999996
100.00000000000082 0.9874762500000002
125.89254117941765 0.9894250000000002
158.4893192461127 0.9914350000000001
199.52623149688992 0.9936112500000002
251.18864315096027 0.99350875
316.2277660168405 0.9941024999999997
398.107170553501 0.9954237499999998
501.18723362727764 0.9957550000000004
630.9573444801995 0.9981587500000002
794.3282347242887 0.9946025000000003
1000.0000000000102 0.9960262499999998
1258.9254117941816 0.99618375
1584.8931924611304 0.99744375
1995.262314968899 0.9963799999999995
2511.886431509608 0.9980449999999996
3162.277660168418 1.0000849999999994
3981.0717055350183 0.9966274999999999
5011.872336272776 0.9979249999999995
6309.5734448020075 0.9966337499999995
7943.282347242919 0.9985499999999999
10000.000000000122 0.9964375000000005
12589.254117941817 0.9976124999999996
15848.931924611335 0.9979537500000002
19952.623149689072 0.9979487499999999
25118.86431509613 0.9975337499999999
31622.77660168418 0.9986562499999998
39810.717055350266 0.9967025000000005
50118.723362727964 0.9958512499999999
63095.7344480202 0.999815
79432.82347242918 0.9976612500000002
100000.00000000143 0.9970012500000002


==> figures/fig-experiment-greedy-longestdl-data.txt <==
bandwidth max_ancestor_height
0.01 0.0
0.012589254117941675 0.0
0.01584893192461114 2.3750000000000005e-05
0.01995262314968881 0.0009962500000000004
0.025118864315095822 0.004294999999999997
0.031622776601683826 0.010637499999999992
0.039810717055349776 0.01828375
0.050118723362727303 0.027207500000000003
0.06309573444801943 0.03746249999999998
0.07943282347242829 0.052047500000000024
0.1000000000000002 0.07103750000000002
0.125892541179417 0.09431625
0.15848931924611173 0.12221124999999995
0.1995262314968885 0.15458124999999995
0.25118864315095873 0.1917437500000002
0.3162277660168389 0.23338874999999995
0.39810717055349853 0.2803662500000001
0.501187233627274 0.3308437500000001
0.6309573444801956 0.38512624999999984
0.7943282347242846 0.44221500000000014
1.000000000000004 0.5001825
1.2589254117941726 0.5572337500000001
1.5848931924611207 0.6133637499999998
1.995262314968889 0.6661862499999996
2.5118864315095926 0.7151250000000001
3.1622776601683955 0.7598050000000001
3.9810717055349936 0.7982000000000002
5.01187233627275 0.8321112499999995
6.309573444801969 0.86216
7.943282347242862 0.8892650000000002
10.000000000000062 0.9085999999999999
12.589254117941753 0.9244099999999998
15.84893192461124 0.9386987499999997
19.952623149688932 0.9487437499999996
25.118864315095976 0.9608987499999999
31.62277660168402 0.9683900000000004
39.81071705535002 0.97273875
50.11872336272761 0.9795812500000005
63.09573444801982 0.9811649999999992
79.43282347242878 0.9854037500000004
100.00000000000082 0.9897487499999994
125.89254117941765 0.9893662499999994
158.4893192461127 0.9917737499999997
199.52623149688992 0.9928
251.18864315096027 0.9928062500000001
316.2277660168405 0.9939249999999997
398.107170553501 0.9969250000000001
501.18723362727764 0.9967175000000004
630.9573444801995 0.9958387500000007
794.3282347242887 0.9955837499999997
1000.0000000000102 0.9976287499999995
1258.9254117941816 0.99604625
1584.8931924611304 0.9985087500000001
1995.262314968899 0.9964412500000005
2511.886431509608 0.9963737499999996
3162.277660168418 0.9972175000000009
3981.0717055350183 0.9978124999999998
5011.872336272776 0.9958937500000001
6309.5734448020075 0.9978562500000007
7943.282347242919 0.9989562499999998
10000.000000000122 0.9967899999999997
12589.254117941817 0.99759375
15848.931924611335 0.9965987500000001
19952.623149689072 0.9998474999999998
25118.86431509613 0.99913375
31622.77660168418 0.9980550000000014
39810.717055350266 0.9962025000000001
50118.723362727964 0.9955549999999999
63095.7344480202 0.9978249999999995
79432.82347242918 0.9957825000000006
100000.00000000143 0.999403750000001


==> figures/fig-experiment-growth-delay-data.txt <==
inverse_delay	chain_growth
2.0	0.6694120000000001
1.9500000000000002	0.664912
1.9000000000000001	0.6578009999999999
1.8500000000000003	0.652251
1.7999999999999998	0.6462690000000002
1.75	0.6395079999999997
1.7000000000000002	0.632707
1.6500000000000004	0.6267779999999997
1.6	0.619154
1.55	0.612388
1.5000000000000004	0.6041980000000001
1.4500000000000002	0.5962490000000001
1.4000000000000001	0.5869809999999999
1.35	0.5788550000000002
1.3	0.5699540000000002
1.2500000000000002	0.5609439999999999
1.2000000000000002	0.5496569999999997
1.1500000000000001	0.5399460000000001
1.1	0.528755
1.05	0.5173979999999999
1.0	0.5051909999999998
0.9500000000000001	0.4936359999999999
0.9000000000000001	0.47927099999999995
0.8500000000000001	0.46540200000000015
0.8	0.449816
0.7500000000000002	0.4353030000000001
0.7000000000000001	0.418646
0.6500000000000001	0.4011160000000002
0.6000000000000001	0.38240100000000005
0.55	0.3623900000000002
0.5	0.3412509999999999
0.44999999999999996	0.3188449999999999
0.4	0.294959
0.35000000000000003	0.26926600000000006
0.3	0.24106299999999994
0.25	0.21172499999999989
0.2	0.17987399999999995
0.15000000000000002	0.14576000000000003
0.1	0.10921300000000005
0.05	0.06949899999999999


==> figures/fig-experiment-private-start-data3.txt <==
time,height_delta,beta
0.3071050007641834,1,0.75
0.8241861771305059,0,0.75
1.151968752199182,1,0.75
1.8294791294818242,0,0.75
3.639012189666861,0,0.75
5.437193984688891,1,0.75
6.606588450042892,2,0.75
7.285921592098582,1,0.75
7.7404370226849135,2,0.75
8.001840267783312,1,0.75
8.233689303946807,2,0.75
11.304605894217554,1,0.75
12.156188074622866,0,0.75
13.291471386080845,0,0.75
13.719249440330291,0,0.75
14.023943128396219,0,0.75
16.263725680320036,1,0.75
16.394485276112952,2,0.75
17.05535672952492,1,0.75
17.22099517064733,1,0.75
17.275608621543103,2,0.75
17.544478269546634,2,0.75
18.218824193961897,3,0.75
18.327824374877242,4,0.75
20.111081363845567,5,0.75
20.288571219413868,4,0.75
21.147281770335695,5,0.75
21.527324400766258,4,0.75
21.76017937354458,4,0.75
22.87096113109561,3,0.75
23.065042831279843,4,0.75
23.163044478739565,4,0.75
23.791389674168183,3,0.75
24.3404122478414,4,0.75
24.71800169460212,5,0.75
24.788420236444345,4,0.75
25.38214727867306,5,0.75
25.5986218893903,4,0.75
26.323301742600798,3,0.75
26.46801855963631,3,0.75
26.536224566821723,4,0.75
27.546681910364736,3,0.75
28.55855512874645,2,0.75
28.871840512586445,3,0.75
30.111666282961004,4,0.75
30.330273689325377,3,0.75
31.82998224303183,4,0.75
32.14689594767144,5,0.75
32.65375810870769,4,0.75
33.886189046052664,5,0.75
34.812013060785446,4,0.75
35.02984536984228,4,0.75
35.62781995034951,5,0.75
36.69524962548312,6,0.75
36.741971769796876,5,0.75
37.03221788170108,6,0.75
37.19197727759159,6,0.75
37.46738165121752,7,0.75
37.50804055424676,8,0.75
37.64431285563681,9,0.75
39.25697907345573,8,0.75
39.272743861190534,8,0.75
39.30803441465057,8,0.75
40.09882917796115,9,0.75
40.352090700063485,10,0.75
40.49693875806179,9,0.75
41.119173406711724,10,0.75
42.78921652505389,9,0.75
43.36631797811845,8,0.75
45.49833408535114,9,0.75
46.12943767932383,8,0.75
47.037297417827396,9,0.75
47.53798560727631,8,0.75
48.561762537425494,7,0.75
50.481880271221215,6,0.75
50.74329053272741,6,0.75
51.18441749555961,5,0.75
52.09600716998757,4,0.75
53.83072573399848,3,0.75
53.87402076680252,3,0.75
53.98096491157712,3,0.75
54.01682989876101,3,0.75
54.19335711439103,3,0.75
55.06379456895559,2,0.75
55.87192227155132,1,0.75
56.56506488108018,2,0.75
57.09396046609455,3,0.75
57.43183989183105,2,0.75
57.984352777645455,1,0.75
58.121969120731706,1,0.75
58.13589223882501,2,0.75
58.51136502255378,1,0.75
58.750388443181066,1,0.75
59.74420510817309,2,0.75
60.08121028287402,3,0.75
60.29924449602317,2,0.75
60.549147472955156,2,0.75
61.200948698046446,3,0.75
61.7591682318819,4,0.75
62.26720143363432,3,0.75
62.51446186264275,4,0.75
62.75068162285187,5,0.75
63.14915291994671,4,0.75
63.30435099848118,5,0.75
63.93119185215428,6,0.75
64.2149214650253,5,0.75
65.06144337308992,4,0.75
65.6961054731697,5,0.75
66.05832038949134,4,0.75
66.62760521830778,3,0.75
66.79947043156332,4,0.75
66.85597583132275,5,0.75
67.15958003609282,6,0.75
68.085151694313,5,0.75
68.14523913481074,6,0.75
68.39813389654165,7,0.75
69.71812203709592,8,0.75
70.67936011854401,9,0.75
70.96580606675593,10,0.75
71.1341494626159,9,0.75
71.68964039571979,10,0.75
71.7360086961142,11,0.75
72.14058347398779,12,0.75
72.60692568331095,11,0.75
73.20586026780113,10,0.75
73.52631574916737,10,0.75
73.64540381732505,10,0.75
74.07660843825572,11,0.75
76.22151064932883,12,0.75
76.38337310641828,13,0.75
76.41833642496965,14,0.75
77.06581879514697,15,0.75
78.28201523196692,14,0.75
79.19796943917028,15,0.75
82.09291796838858,14,0.75
83.10914475455746,13,0.75
83.51564249626833,14,0.75
84.0963885516396,15,0.75
84.15899312898743,16,0.75
84.54282234144318,15,0.75
85.00792897898857,16,0.75
85.28391400874399,15,0.75
85.66332527810054,16,0.75
86.17972331469274,15,0.75
87.73385768024218,14,0.75
88.45214762827015,13,0.75
88.4843220750858,13,0.75
88.51075162149094,13,0.75
88.8966722194262,13,0.75
89.39169028416616,12,0.75
89.459657394393,13,0.75
89.62240129957263,13,0.75
89.71813820269836,14,0.75
89.72800254397633,15,0.75
89.81198447150699,15,0.75
89.9379835742623,14,0.75
92.00592702297146,13,0.75
92.27136606712952,14,0.75
93.35762239127415,15,0.75
93.44237046734561,16,0.75
93.71961599999129,15,0.75
94.26409345416067,16,0.75
94.7646995327152,15,0.75
95.2247329614074,15,0.75
95.56437264076202,14,0.75
96.76121890278935,15,0.75
97.56838122243101,14,0.75
97.85608085615674,15,0.75
98.3092879360342,14,0.75
98.63183270083312,14,0.75
99.62742777241809,13,0.75
99.99910726066686,13,0.75
100.2911753223389,12,0.75
100.69335277941097,12,0.75
100.8265356510086,13,0.75
101.13655636260461,12,0.75
101.61484438738427,12,0.75
101.7278025135571,13,0.75
102.01920062022191,14,0.75
102.13920483488394,13,0.75
102.32134761011478,13,0.75
102.55924938071216,13,0.75
102.87842770663299,14,0.75
102.98746961864686,15,0.75
103.06477052494864,14,0.75
103.69139010350364,15,0.75
103.7383611352771,16,0.75
103.96042191395165,17,0.75
104.93642794906123,18,0.75
105.04185396339199,19,0.75
105.42199219460404,18,0.75
105.64274796351113,18,0.75
105.68744975693737,18,0.75
106.33367964682134,17,0.75
106.57131714039288,18,0.75
106.89337949408365,19,0.75
107.06269849937757,18,0.75
107.34247917151819,18,0.75
107.60390426860646,17,0.75
107.75278581293003,17,0.75
108.40119329858979,16,0.75
108.49783331185907,17,0.75
109.2245060618412,18,0.75
109.38159562405863,17,0.75
109.65821340914742,18,0.75
109.99147497937612,19,0.75
110.09214188419168,18,0.75
110.49622041393008,19,0.75
111.9834234734314,18,0.75
112.68488842379708,19,0.75
112.99845828495617,18,0.75
113.53098206867625,19,0.75
115.40929330828415,18,0.75
115.57512214476212,18,0.75
115.65095983634325,18,0.75
115.69988581851023,19,0.75
115.77768361041305,19,0.75
116.03263723364702,18,0.75
116.49118549329614,18,0.75
116.57857647715144,17,0.75
117.5196323689846,18,0.75
118.38539398427831,17,0.75
118.54523926751065,18,0.75
118.99993044645747,19,0.75
119.21824228155448,20,0.75
119.58370985575019,21,0.75
119.64538288959032,20,0.75
119.66081730061198,20,0.75
120.21530913983673,19,0.75
121.24845708253852,18,0.75
123.48847292853311,17,0.75
123.58676822061635,17,0.75
124.21278314516564,18,0.75
124.42655179013067,17,0.75
126.38682635645924,16,0.75
127.57515716445735,15,0.75
128.44607471950246,16,0.75
128.45601695009577,15,0.75
128.49556739629807,15,0.75
128.8469763336803,16,0.75
129.11076849711657,17,0.75
129.1175300868792,16,0.75
129.30139727117415,17,0.75
129.53372158128346,17,0.75
130.4026421802575,18,0.75
130.76683114828117,17,0.75
131.6940160728634,16,0.75
133.18972377982584,15,0.75
133.42060947671803,15,0.75
134.18284035034927,16,0.75
134.81925181696047,15,0.75
135.3837357861657,16,0.75
135.48040669860237,15,0.75
136.81441203060578,14,0.75
138.8458177368442,13,0.75
138.88129797504212,14,0.75
140.46000035891393,15,0.75
141.38930407644696,14,0.75
142.71421120219546,13,0.75
142.89664379216885,14,0.75
143.36489687880123,15,0.75
144.5095296064157,14,0.75
144.5819151763815,15,0.75
145.7589710483636,14,0.75
147.00528215577452,13,0.75
147.0160913423644,13,0.75
147.76936560380219,12,0.75
148.20058867276884,12,0.75
148.3336465350866,11,0.75
148.6035015101635,12,0.75
149.73660373083246,11,0.75
149.87325539051284,12,0.75
150.58207462726136,11,0.75
151.6267338460771,10,0.75
151.63390475698256,11,0.75
152.12918397537862,10,0.75
152.13065486299945,10,0.75
153.7736346696219,9,0.75
154.08165403223353,9,0.75
155.8239066950589,8,0.75
156.05663783670624,9,0.75
156.28969591314825,10,0.75
156.33654199184954,11,0.75
156.45452019502,12,0.75
157.57811184208276,11,0.75
158.2141801552906,12,0.75
158.76217547157958,13,0.75
159.00324360622713,12,0.75
159.18729161944103,13,0.75
159.37238125811848,14,0.75
159.91228117992526,13,0.75
160.2835894099555,14,0.75
160.64942991953302,15,0.75
160.68312067132754,16,0.75
161.16277458997055,17,0.75
162.24110076683448,18,0.75
162.7437818125363,19,0.75
163.1650402373639,20,0.75
163.43076851190085,19,0.75
163.70274299174554,19,0.75
164.86938444162425,18,0.75
165.17057258144052,18,0.75
165.41610749641367,19,0.75
167.1691756133965,18,0.75
167.8283901202016,19,0.75
168.50845901487958,18,0.75
170.2035551822094,17,0.75
170.2663728247204,18,0.75
170.50717461380572,19,0.75
170.67381528400603,20,0.75
171.19869452205117,19,0.75
171.55229390236744,20,0.75
172.34274186591054,19,0.75
172.93293292046903,20,0.75
173.03058285218773,21,0.75
173.26218555413374,20,0.75
173.6258808694339,21,0.75
174.66059817078093,22,0.75
175.6414509948929,21,0.75
176.08736687142982,21,0.75
176.30552220187244,20,0.75
176.37629092554081,20,0.75
176.59348304990226,21,0.75
177.7531393032094,20,0.75
178.09661281552678,20,0.75
179.4157918365702,19,0.75
181.18404096990903,18,0.75
181.5858487885192,18,0.75
181.7769164078582,19,0.75
182.76036875658318,18,0.75
183.51222168673115,17,0.75
183.5879840508937,18,0.75
183.60902129848023,18,0.75
184.11244499564552,17,0.75
184.36345759240078,18,0.75
184.59292951001692,18,0.75
185.92762590623082,19,0.75
186.49399675934154,18,0.75
186.93156727000454,19,0.75
188.629810467453,20,0.75
189.11698415896126,21,0.75
189.50634464170557,20,0.75
190.15061465359335,19,0.75
190.21337064821446,20,0.75
190.30913153738535,21,0.75
190.55266406507326,21,0.75
190.64953824457217,21,0.75
190.76157463193005,20,0.75
193.25627609703065,19,0.75
193.64650726921747,19,0.75
193.65632923740432,20,0.75
194.45342071372005,19,0.75
194.71871766676952,19,0.75
194.81476342221268,20,0.75
196.58737168435812,19,0.75
197.7538044804319,20,0.75
198.1032463544547,19,0.75
198.17244103526028,19,0.75
198.1736609665856,20,0.75
199.2286620685311,19,0.75
199.7342036739768,20,0.75
199.8103232537861,21,0.75
201.22694994676044,20,0.75
201.23512476923915,20,0.75
201.30848617033465,21,0.75
202.73291747634673,20,0.75
203.69148372679143,19,0.75
203.8619805666149,19,0.75
204.05665494650137,20,0.75
204.37474506455416,19,0.75
204.40023994793563,19,0.75
204.6475946304776,19,0.75
205.15030736935776,18,0.75
205.95790905498365,19,0.75
206.0301728937441,20,0.75
206.12713405632348,19,0.75
206.7797298080943,18,0.75
207.14164544134505,18,0.75
208.77504667627838,19,0.75
209.33345093257444,18,0.75
209.94402924772191,19,0.75
210.28674811400282,20,0.75
210.34918236861097,21,0.75
210.4382981650976,22,0.75
212.54540616036599,21,0.75
212.689633216955,21,0.75
212.69238755690932,21,0.75
213.51429610894678,22,0.75
213.62479808443445,23,0.75
213.79566995174392,22,0.75
213.88332779455632,23,0.75
213.9127610329329,24,0.75
215.26133957390186,23,0.75
215.67340573494153,24,0.75
216.46344173246936,25,0.75
218.31412019013382,26,0.75
218.38735518343128,27,0.75
218.99882552879006,28,0.75
219.02440521447141,29,0.75
219.7780479192379,28,0.75
220.31594807773402,29,0.75
222.54100651379542,30,0.75
223.4188018902244,31,0.75
223.5587343732508,30,0.75
224.73000404073844,29,0.75
225.02474142839185,30,0.75
225.4911175113933,29,0.75
225.50724937308874,30,0.75
225.56107613097754,30,0.75
225.7437895073386,31,0.75
226.00793293443968,30,0.75
226.72935593285095,31,0.75
227.20593943984744,30,0.75
227.2192221937497,30,0.75
227.47898082676673,30,0.75
228.53761497555243,31,0.75
228.84873336663074,30,0.75
228.911318270986,30,0.75
229.766653254657,29,0.75
230.09357891042583,30,0.75
230.1833090472277,31,0.75
230.30272763706634,32,0.75
230.52151626212276,31,0.75
230.6594499721314,31,0.75
230.90499877950066,32,0.75
231.66484818056583,31,0.75
232.81946354125483,30,0.75
233.20018335096566,31,0.75
234.21783997309714,30,0.75
234.27911809685978,30,0.75
234.3819459288697,31,0.75
234.49162424206799,32,0.75
234.76936117783558,31,0.75
234.9426603716216,31,0.75
235.23918594689786,32,0.75
235.37051874108823,31,0.75
235.781553217122,31,0.75
236.05298818009666,30,0.75
237.27516864101057,31,0.75
237.72239175946945,30,0.75
238.6809175666814,29,0.75
238.80783591180335,30,0.75
239.86346695287716,29,0.75
240.38607549398984,28,0.75
240.81319190520492,29,0.75
241.29062009265547,30,0.75
241.42831779640457,29,0.75
242.04426546663169,28,0.75
242.7706975073715,27,0.75
243.2589334467703,27,0.75
244.20269432098914,28,0.75
244.96223434365447,27,0.75
245.99866840725088,28,0.75
246.86984273582075,29,0.75
247.0861498956147,28,0.75
248.49730965664034,27,0.75
248.8964448701945,28,0.75
249.44811949625463,29,0.75
249.5129395143384,30,0.75
249.54367171747683,29,0.75
250.09474816866825,28,0.75
250.54595381071394,28,0.75
250.628445448118,29,0.75
250.77337570073973,30,0.75
250.80895083644276,31,0.75
250.97056894856578,32,0.75
251.60063198361948,31,0.75
252.82412451918825,30,0.75
253.0488045870628,31,0.75
253.54754024048208,32,0.75
254.11081501483594,31,0.75
254.44898912225867,31,0.75
255.42430991414633,32,0.75
256.0566585846944,33,0.75
257.9036894807669,34,0.75
257.9639078598693,35,0.75
258.0850027466606,34,0.75
258.40637303193586,34,0.75
258.78589434203747,35,0.75
260.2768879232076,34,0.75
260.57497082370816,34,0.75
260.60326647438825,34,0.75
261.2823120177922,33,0.75
261.30425879704967,34,0.75
261.41802520506485,34,0.75
261.56110832024837,34,0.75
261.7308161914416,34,0.75
263.40210737163306,35,0.75
263.4557628460699,34,0.75
264.77484087892736,35,0.75
265.4231760275172,34,0.75
267.0600436596025,33,0.75
267.1695078190416,33,0.75
267.68112415621385,32,0.75
268.43903505009916,31,0.75
269.0025752611198,32,0.75
269.07629550345126,31,0.75
270.268422231273,30,0.75
272.0481163471778,29,0.75
272.6818780116506,30,0.75
272.8041893504132,29,0.75
275.00100510878474,28,0.75
275.3367203396853,29,0.75
275.8781384713616,28,0.75
276.11673677162463,29,0.75
276.25417367201146,29,0.75
276.3549045903127,30,0.75
277.8792868480802,29,0.75
278.56442430589885,28,0.75
280.4408702568858,27,0.75
281.2586490863136,26,0.75
281.66099876313336,26,0.75
281.9799217659368,27,0.75
282.5992978769601,26,0.75
282.6915865891233,27,0.75
282.75411466565953,28,0.75
283.98956105945933,27,0.75
284.17566214884334,27,0.75
285.2896964991259,26,0.75
285.9582389004059,25,0.75
286.13158487725735,25,0.75
286.2159408104282,26,0.75
288.0082781252262,25,0.75
288.10517048605885,26,0.75
288.14704067752047,26,0.75
288.26770330854674,26,0.75
289.2325729949125,27,0.75
290.30276697630444,26,0.75
290.52778416819,26,0.75
291.0584462802865,25,0.75
291.2789023601121,25,0.75
291.6082830549743,26,0.75
291.6240319198127,25,0.75
291.89421810388313,25,0.75
292.1935578146856,26,0.75
292.2559319244315,25,0.75
292.7672874251814,24,0.75
292.9532204392673,25,0.75
293.03500783090635,25,0.75
293.4581737204479,26,0.75
293.6930418321213,25,0.75
296.11249143628504,24,0.75
296.22930853787346,24,0.75
296.7356453396003,25,0.75
297.57790269292525,24,0.75
297.7592698066784,24,0.75
298.21847237969683,25,0.75
299.0487520989419,26,0.75
299.50363612723476,27,0.75
300.03542325191887,28,0.75
300.81010584567036,27,0.75
302.52567108155114,26,0.75
302.7978496669948,27,0.75
302.83410544011736,27,0.75
302.85987966976813,27,0.75
303.9014808366915,26,0.75
303.95555040230425,27,0.75
304.8992017207366,28,0.75
304.9984301690785,27,0.75
305.070959601782,28,0.75
305.1387796305253,28,0.75
305.70402567423656,27,0.75
305.827746710422,28,0.75
306.1476595309787,29,0.75
306.84696192311833,30,0.75
307.9338259475474,29,0.75
308.9816932787746,30,0.75
309.23370881213714,31,0.75
309.7550476673507,32,0.75
310.0272713486458,31,0.75
310.43845734988855,32,0.75
311.6923301927851,31,0.75
311.8291821286361,32,0.75
311.8419452885003,32,0.75
312.4751151010109,33,0.75
313.32293376075313,32,0.75
313.60706641813886,33,0.75
313.8797722675697,34,0.75
314.111683271359,33,0.75
314.2261937480078,33,0.75
315.4755368088209,32,0.75
315.9477715766064,33,0.75
316.5905628788567,32,0.75
316.7192138583471,33,0.75
316.9442558813201,33,0.75
316.9502581002131,33,0.75
317.59910434231614,32,0.75
317.95805056856705,33,0.75
318.6832776001822,34,0.75
319.0029654792208,35,0.75
319.3043156514414,34,0.75
319.6415031559894,34,0.75
319.6989591639934,35,0.75
320.75160153800806,34,0.75
321.67095989257683,35,0.75
322.26503362390616,34,0.75
322.5507606164352,34,0.75
322.66805173506646,35,0.75
324.31005264613606,34,0.75
324.8060090828697,34,0.75
325.3547626810102,35,0.75
326.42298474198765,34,0.75
326.52941565083165,34,0.75
326.71419717236563,35,0.75
327.35238318210594,36,0.75
327.361221801746,35,0.75
327.693176228396,35,0.75
327.8285323889886,35,0.75
328.1741702409649,36,0.75
328.85651232679766,37,0.75
329.33213799230924,36,0.75
329.68960733994396,36,0.75
330.3631394498912,37,0.75
330.9985983741348,36,0.75
332.5556391343878,37,0.75
332.7784982662956,38,0.75
333.24508018746747,37,0.75
334.26754855486115,38,0.75
334.3559011352506,37,0.75
334.6861285958294,37,0.75
334.7620809099553,38,0.75
334.78565284247327,39,0.75
334.9606002902728,40,0.75
335.77123984017703,39,0.75
336.0780594879433,39,0.75
337.2325393041754,40,0.75
337.2365258638195,41,0.75
337.97022978071794,40,0.75
338.192970776658,40,0.75
339.9238944143491,41,0.75
340.407887947502,40,0.75
341.77402865604097,39,0.75
342.22243157270896,40,0.75
342.5578721359523,41,0.75
343.6770225647637,40,0.75
343.815755083184,41,0.75
344.19735967097193,42,0.75
344.2517432434242,43,0.75
344.70951190441724,44,0.75
346.6029463657114,45,0.75
347.4572160571973,44,0.75
347.6445373938285,44,0.75
348.6703564485646,45,0.75
349.63747698812443,46,0.75
350.24981577645406,47,0.75
351.82892647999324,46,0.75
351.8400121369768,46,0.75
352.0229723273171,47,0.75
352.4424250201851,46,0.75
352.9254125411336,46,0.75
352.96431611257833,47,0.75
352.97696362132984,48,0.75
353.3533109604916,49,0.75
356.4024760425076,48,0.75
357.7213683978996,47,0.75
358.7481113872664,48,0.75
358.91075155096513,47,0.75
358.9283284137826,48,0.75
359.2471621451845,49,0.75
359.757495866213,48,0.75
360.0264586319238,48,0.75
360.2187538216443,49,0.75
360.3057487556821,48,0.75
362.663513907433,47,0.75
363.77462566834146,48,0.75
364.28249852216715,47,0.75
364.648220599109,47,0.75
365.165313252357,46,0.75
365.239786720855,46,0.75
365.7706748330602,47,0.75
365.8780895252808,48,0.75
367.07607705140964,49,0.75
367.48532148883726,48,0.75
367.63215678885507,48,0.75
367.7427726765938,49,0.75
369.2849349703893,50,0.75
369.5187134740745,49,0.75
369.86293922982975,49,0.75
369.9227217992795,50,0.75
370.21341061988375,49,0.75
370.3486022091748,50,0.75
370.5771884391949,50,0.75
370.7005333252652,50,0.75
370.70745106140083,50,0.75
370.87072668272,51,0.75
371.09642547462886,52,0.75
371.1900329935129,53,0.75
371.61803901116383,52,0.75
371.9910240137422,53,0.75
372.19722538261857,52,0.75
372.3024551971346,53,0.75
372.98152976882665,52,0.75
373.4737729912154,53,0.75
373.5844553391708,54,0.75
373.7391924260982,53,0.75
374.1763622648574,53,0.75
374.40462941357544,54,0.75
374.5289109540893,53,0.75
374.82377825805673,53,0.75
375.2498054220901,54,0.75
375.3659656183432,53,0.75
375.9559256349839,52,0.75
376.2771303219112,53,0.75
376.3078082625236,53,0.75
378.21639778906115,52,0.75
378.4839060975044,52,0.75
378.6254605927799,53,0.75
379.36992203819716,54,0.75
379.3837584590542,55,0.75
380.11797827970656,56,0.75
380.36886037897517,57,0.75
380.5106255324253,56,0.75
380.9088646314454,56,0.75
381.4732716872816,57,0.75
384.0744814664268,58,0.75
384.4095937958556,59,0.75
385.4229382499907,60,0.75
386.10209632251025,61,0.75
388.76658349542697,62,0.75
389.6698486146156,61,0.75
390.5649227800357,60,0.75
391.4777317807533,61,0.75
391.76217813790964,60,0.75
391.79458032768565,60,0.75
391.86077261149757,60,0.75
392.63613505003775,61,0.75
393.83139563226894,60,0.75
394.413439254147,61,0.75
394.4323751444131,60,0.75
394.8879955591241,60,0.75
395.9820789596968,59,0.75
396.1155173939361,59,0.75
396.40517913515015,59,0.75
396.75734663496013,58,0.75
396.85157959253365,58,0.75
397.46015722365564,57,0.75
397.52654258485546,57,0.75
398.4208301215719,58,0.75
399.6185585314747,57,0.75
401.0090530578038,56,0.75
401.2654110833428,56,0.75
401.86399487128773,55,0.75
404.23059406328935,56,0.75
404.2814271037074,57,0.75
405.19215598208143,56,0.75
405.93210140056937,57,0.75
406.3848611622689,58,0.75
407.2239488225652,59,0.75
407.7284161625351,60,0.75
408.1287103914654,61,0.75
408.3812249036036,62,0.75
409.91402298008563,63,0.75
410.9077436688436,64,0.75
411.49711354858016,63,0.75
412.3819457829212,62,0.75
412.71015542565107,63,0.75
412.85086868557596,64,0.75
412.908010419122,63,0.75
413.14760267881064,64,0.75
413.16639676459266,65,0.75
413.82365039112346,66,0.75
415.7747991778856,65,0.75
416.3849799568955,66,0.75
416.7072428875064,67,0.75
416.97264290422345,68,0.75
418.17203322276015,67,0.75
418.54973455166044,67,0.75
418.92569076325793,68,0.75
419.3321057708414,69,0.75
419.9711721849425,70,0.75
419.98298956418563,69,0.75
420.3027618287965,69,0.75
421.213675987774,68,0.75
421.47477716043903,69,0.75
421.56587820237473,70,0.75
424.9499069397556,71,0.75
425.7555383361158,72,0.75
426.3093232220811,71,0.75
426.8397132690111,70,0.75
427.64373188435593,69,0.75
428.6485245268813,70,0.75
429.1449613647504,71,0.75
429.36023458494185,72,0.75
430.2947103975886,73,0.75
430.6781423563611,72,0.75
430.89940753585876,73,0.75
431.71527473449123,72,0.75
433.04003851376604,71,0.75
433.25300268839345,71,0.75
434.31319839281565,72,0.75
434.55563522931425,71,0.75
434.7044022441705,71,0.75
434.8213260914945,72,0.75
435.04892178774924,73,0.75
436.3276215636287,72,0.75
436.6059411410439,72,0.75
436.88730171838046,71,0.75
437.37223695851804,72,0.75
437.62317591949613,73,0.75
438.54170109649004,74,0.75
439.5505480555506,73,0.75
440.1365479770373,72,0.75
440.23015964642565,72,0.75
440.7838587979221,73,0.75
440.81555547254817,72,0.75
442.3585046745366,71,0.75
442.7480357658046,72,0.75
443.97856772987626,73,0.75
444.39598907070626,72,0.75
445.3214139464816,73,0.75
445.327808529739,74,0.75
445.73554398672997,73,0.75
448.3610130596589,74,0.75
448.7950583709019,75,0.75
451.22499433340636,76,0.75
454.9957608718809,75,0.75
455.05865520301427,76,0.75
456.40693861804397,77,0.75
456.72565300720754,78,0.75
457.10023578671115,77,0.75
457.3964781564001,77,0.75
457.89158791624084,76,0.75
458.06547451798144,76,0.75
459.12520891952744,77,0.75
459.3538125195518,78,0.75
461.26405839020606,77,0.75
461.7811825470408,76,0.75
462.2878690400016,77,0.75
462.4411324238865,78,0.75
462.5860665360697,79,0.75
462.96573136018804,80,0.75
463.13932209552956,79,0.75
463.33443376540464,79,0.75
463.89562513990455,78,0.75
464.0529907470376,79,0.75
464.11309118012446,80,0.75
465.63089359865614,81,0.75
466.9551215058659,80,0.75
467.00436396866587,80,0.75
467.7980859763147,81,0.75
467.9641965450014,82,0.75
468.135797818199,83,0.75
468.2177564608692,84,0.75
468.2788319481311,83,0.75
470.4505249740995,84,0.75
471.05317114913794,83,0.75
471.24309532676193,84,0.75
471.4853138555079,84,0.75
472.2567631611764,83,0.75
472.44968141440006,84,0.75
473.3967818534208,83,0.75
473.7563774148348,84,0.75
474.53993335715205,85,0.75
474.73112887333315,84,0.75
475.41260142289246,83,0.75
475.6107778509817,84,0.75
476.2607773847592,83,0.75
476.70639509949336,83,0.75
477.3576973368832,82,0.75
478.50693695979334,81,0.75
478.69984321624054,81,0.75
479.00306021482356,81,0.75
479.3673526330652,82,0.75
479.3912546893173,81,0.75
480.6761792261231,80,0.75
481.5801318044494,79,0.75
482.44973472293026,80,0.75
483.5107120823131,81,0.75
483.6892295092961,82,0.75
483.97405074246694,83,0.75
484.9365427820166,82,0.75
485.2690000363279,83,0.75
485.3431484078607,83,0.75
485.7299376903361,82,0.75
486.2552152633795,81,0.75
486.3327843991653,81,0.75
486.659808886032,81,0.75
487.39652905909435,80,0.75
487.67798825028945,80,0.75
490.25840542144084,79,0.75
490.97490723813536,78,0.75
491.2250528520109,79,0.75
491.30649741394717,80,0.75
492.06125832013566,79,0.75
492.44727608655893,80,0.75
492.6225756147468,79,0.75
493.1781137582547,80,0.75
493.8414831342975,81,0.75
496.8930532920606,80,0.75
498.901363760408,79,0.75
499.61256751326624,78,0.75
499.9080978326104,79,0.75
500.32145074591836,80,0.75
501.144320206749,81,0.75
502.02564213422687,82,0.75
502.5369779312273,83,0.75
502.6498739717391,82,0.75
503.66318301412434,81,0.75
504.1201908877608,81,0.75
504.15981240746055,81,0.75
506.03700881843395,80,0.75
506.8617879376291,79,0.75
507.1490287841881,80,0.75
508.46663300697173,79,0.75
509.64453216718033,80,0.75
509.6979440466298,81,0.75
510.559379079059,80,0.75
511.191074508724,81,0.75
511.33914237396857,82,0.75
511.5825307964566,81,0.75
511.89141692025913,81,0.75
511.92097542303486,81,0.75
512.9344805383838,82,0.75
513.1727177695932,81,0.75
513.630972566803,81,0.75
514.4751292832664,80,0.75
514.652944226429,80,0.75
515.1052981110747,79,0.75
517.0306671474842,78,0.75
518.5452758577679,77,0.75
518.5903788516824,77,0.75
519.0019681373179,78,0.75
519.2616404254594,77,0.75
519.6116747837393,77,0.75
519.6471240606196,77,0.75
519.8383401417581,76,0.75
520.3750968599516,75,0.75
520.7563654266042,75,0.75
521.5590970101949,76,0.75
522.6216832235459,75,0.75
523.9700419482101,74,0.75
523.9729048807691,75,0.75
524.4249366744957,75,0.75
525.2290588779796,74,0.75
525.522494543894,75,0.75
525.5389417289019,76,0.75
525.9044208199662,75,0.75
526.180181298481,75,0.75
526.361660220332,75,0.75
526.5134129202092,76,0.75
526.6862206696751,77,0.75
527.2578707162418,78,0.75
527.41321715853,79,0.75
528.0338634659118,78,0.75
528.1492762741756,79,0.75
529.2409822343834,80,0.75
530.4756209205161,79,0.75
531.408713366992,80,0.75
531.5642315014873,81,0.75
531.674385447254,80,0.75
532.0837172660845,80,0.75
532.539882224498,79,0.75
532.6589703906347,79,0.75
533.3491264509009,80,0.75
533.4889099043079,79,0.75
533.5503546782654,79,0.75
533.89215066519,79,0.75
534.6998060947366,78,0.75
535.2278898555767,77,0.75
535.2305700493388,77,0.75
535.7460228879689,76,0.75
536.2611727539338,75,0.75
536.5445007628681,75,0.75
536.8516738792292,74,0.75
538.0338746419194,75,0.75
538.3153844084762,76,0.75
538.8839808488859,75,0.75
539.244000957407,76,0.75
539.3062140855482,77,0.75
539.9134781566452,78,0.75
540.0112348577062,79,0.75
540.0128896279716,78,0.75
540.9877454756381,77,0.75
541.1757135437201,78,0.75
542.1083289136998,77,0.75
542.2555827745181,77,0.75
542.8522111337561,76,0.75
542.9309782892152,77,0.75
543.5236913807257,77,0.75
544.4160184000816,78,0.75
544.4329596639083,77,0.75
546.8839364491482,76,0.75
548.1702866620221,75,0.75
548.7044067110944,74,0.75
549.6013646818491,75,0.75
551.8673879128653,76,0.75
553.6898136823493,77,0.75
553.841663132474,76,0.75
554.4136479186686,75,0.75
554.714842072807,76,0.75
555.6853557359249,77,0.75
555.9763487381236,76,0.75
556.02018491792,76,0.75
557.2247958981782,75,0.75
559.2543849213869,74,0.75
559.4767128940211,75,0.75
560.2638928642073,76,0.75
560.2757131457296,77,0.75
561.8297300945349,76,0.75
562.8064940410147,75,0.75
563.1731028151419,76,0.75
563.2404631466488,77,0.75
563.399927246791,78,0.75
563.7639300354018,79,0.75
563.854978971652,80,0.75
563.9338349059233,79,0.75
564.268730989853,80,0.75
565.1799963115792,81,0.75
566.95479923133,80,0.75
566.9598421709518,80,0.75
566.9671900600247,81,0.75
567.2290218378439,82,0.75
567.5746707245249,81,0.75
568.9994963816599,80,0.75
569.387549799388,81,0.75
569.6560435387925,82,0.75
569.866650992944,83,0.75
569.8834665541144,82,0.75
570.1355532226314,83,0.75
570.6163169681071,84,0.75
572.1573390894076,83,0.75
572.663379914473,84,0.75
573.2269550775133,85,0.75
573.3936927291809,84,0.75
573.7007111389782,85,0.75
573.7069439496128,85,0.75
574.0138321971292,86,0.75
574.0626092135725,87,0.75
574.833632819096,86,0.75
574.9697864711712,87,0.75
574.9782988901702,87,0.75
575.0582079019754,87,0.75
576.059209776019,86,0.75
577.0260761231234,85,0.75
577.4133686168282,86,0.75
577.9628384499052,87,0.75
579.4687949296658,88,0.75
579.6851551358111,87,0.75
580.3684549653162,88,0.75
581.1604669622214,87,0.75
581.6015538389222,87,0.75
581.6749598006033,86,0.75
582.6966323949852,87,0.75
582.9642351206516,88,0.75
583.8504248729927,89,0.75
584.5207266706373,88,0.75
584.6231448048522,88,0.75
585.1477094635832,87,0.75
586.6446730377744,86,0.75
587.5659262059878,85,0.75
588.3461441625478,84,0.75
589.890917866858,85,0.75
590.1246652619415,84,0.75
590.3207743248119,84,0.75
591.2414340201348,83,0.75
591.8371423302117,84,0.75
591.8613503063709,83,0.75
592.8380654801094,84,0.75
592.8408711863593,85,0.75
594.460811808892,86,0.75
594.844506159813,87,0.75
595.3736954386908,88,0.75
595.591788642783,87,0.75
595.7521279549354,87,0.75
596.8169573607769,86,0.75
597.149317848275,87,0.75
597.2549780670597,87,0.75
597.9523484833444,88,0.75
598.8877932088468,87,0.75
599.5553644127493,86,0.75
599.5954046251532,87,0.75
599.7734523331478,87,0.75
599.8237600310252,88,0.75
600.4031414585172,89,0.75
600.7026278428043,88,0.75
600.9619811414141,89,0.75
600.9742409054832,89,0.75
601.2698124241927,88,0.75
601.9637113155883,89,0.75
602.7530437966252,88,0.75
602.8890910877252,88,0.75
604.0536135065385,87,0.75
604.7298685482538,86,0.75
604.9367845166649,86,0.75
605.5874564040664,85,0.75
606.6233958769197,84,0.75
607.4827005067771,83,0.75
607.8064196386165,84,0.75
608.64541447526,83,0.75
611.088633171421,84,0.75
611.5769803528358,85,0.75
613.0537642771385,86,0.75
613.1264863723269,87,0.75
613.3707907716918,88,0.75
613.4457365353701,87,0.75
615.0173960913539,88,0.75
616.1280908190588,87,0.75
617.4550559042259,88,0.75
619.24198315531,89,0.75
619.6615611108772,90,0.75
619.7286777533117,91,0.75
619.7397401006494,90,0.75
619.8802603314258,90,0.75
620.1224492114322,91,0.75
620.4818415794778,92,0.75
620.7987178883984,91,0.75
620.8077449672282,91,0.75
621.0573774674206,92,0.75
621.5995244049573,91,0.75
621.9114918147129,92,0.75
622.6326650772089,93,0.75
622.6881362875054,94,0.75
623.9299691090774,93,0.75
624.163188980091,93,0.75
624.5613824923884,94,0.75
625.4624878254419,93,0.75
625.702725251268,94,0.75
626.2280126969722,93,0.75
626.5556397708025,93,0.75
627.3043126482397,92,0.75
627.7650582539515,92,0.75
628.2782312693399,91,0.75
628.4884659265725,91,0.75
628.6032175795335,92,0.75
628.7580383639724,92,0.75
628.8922243023742,91,0.75
628.9662186737876,91,0.75
629.6846635806772,91,0.75
632.0653832673594,90,0.75
632.2152301556811,90,0.75
632.5855982675715,91,0.75
632.7366658506877,90,0.75
633.6135242578772,89,0.75
634.3439993182678,90,0.75
634.3781281533744,91,0.75
634.9708092630954,92,0.75
635.1139157788621,93,0.75
635.2659898283492,92,0.75
635.3386133050781,93,0.75
635.4777478351004,93,0.75
635.5100572819335,94,0.75
636.080455450145,93,0.75
636.135273169114,94,0.75
636.4768881195439,94,0.75
636.9077328556473,93,0.75
638.0087910084228,92,0.75
638.2001949272234,93,0.75
638.2513479137821,94,0.75
638.777293434298,93,0.75
639.2207700959518,93,0.75
639.639216887272,94,0.75
640.3275011919944,93,0.75
640.3582044343457,94,0.75
640.5791455802271,94,0.75
640.975181073183,95,0.75
641.7239989643573,94,0.75
643.9531638409685,93,0.75
644.203219370312,94,0.75
644.5740049413781,95,0.75
644.9077669980861,94,0.75
645.6359922755903,93,0.75
645.6565478798065,93,0.75
645.8818373369273,93,0.75
646.7881701676556,92,0.75
646.9853396585647,92,0.75
647.9689508896341,91,0.75
648.5476437243428,92,0.75
649.3832742917212,93,0.75
650.6375616920819,92,0.75
651.229272793586,93,0.75
653.3052351691007,92,0.75
653.6830406893584,93,0.75
654.1651653476243,92,0.75
654.83530451797,93,0.75
655.7107109818945,94,0.75
656.5445189243712,93,0.75
657.0281945661574,94,0.75
657.1075211557644,93,0.75
657.6377353574923,94,0.75
657.8104014052938,93,0.75
658.0645270215633,93,0.75
658.1704269975017,94,0.75
659.6630995225249,95,0.75
659.7489483391843,96,0.75
660.0007464473274,95,0.75
660.1186691396047,95,0.75
660.774294137977,94,0.75
660.9146541290344,94,0.75
662.4810684543897,93,0.75
663.0381411442588,94,0.75
663.184150911083,93,0.75
663.6577087563808,93,0.75
664.1638500222002,94,0.75
664.5555830327515,93,0.75
666.1999666361587,92,0.75
666.2565112891057,93,0.75
668.1780279703459,92,0.75
668.8369732470358,91,0.75
668.8420111726898,91,0.75
669.8330913187139,90,0.75
669.9466765483272,91,0.75
670.4816747011695,92,0.75
670.6386096889083,93,0.75
670.7373949976194,94,0.75
671.4237049883137,95,0.75
671.4881573834479,94,0.75
673.0496933008156,95,0.75
674.3897755792023,96,0.75
674.4101932916382,95,0.75
677.1211063793634,94,0.75
677.2336343776796,95,0.75
677.4402374981761,95,0.75
678.0803564610766,94,0.75
678.304292576226,94,0.75
678.6489378452515,95,0.75
678.9500791258707,94,0.75
679.1320615494211,95,0.75
679.1374892148441,96,0.75
679.8052959477824,95,0.75
679.8596684462132,95,0.75
679.9228001162435,95,0.75
680.0172627997849,95,0.75
680.1248912468975,96,0.75
680.7000305926902,95,0.75
681.7273928401893,94,0.75
682.0136760471739,95,0.75
682.4052657352483,94,0.75
682.4397859296685,94,0.75
682.8717482486614,94,0.75
683.3640731299838,95,0.75
684.7980452994508,94,0.75
685.0515494794828,94,0.75
685.3089373177658,93,0.75
686.4624504212994,92,0.75
688.8024383128379,93,0.75
689.045332986291,94,0.75
689.2214809874552,93,0.75
689.6430775512417,93,0.75
689.7014676971424,93,0.75
690.0420609060556,92,0.75
690.0762427062175,92,0.75
690.1087063411554,93,0.75
690.1195799854111,93,0.75
690.432300475775,93,0.75
690.7788801862465,94,0.75
690.8278059917701,95,0.75
691.143742407364,96,0.75
691.7747643489346,95,0.75
692.5470315124254,96,0.75
695.4201901728712,95,0.75
695.85860254644,95,0.75
696.9678971388319,96,0.75
697.3218237400106,97,0.75
697.7129086240487,96,0.75
699.0453333130121,95,0.75
700.2680977060971,94,0.75
700.3003304975023,94,0.75
702.0261878268171,95,0.75
702.1472076488869,96,0.75
702.4521506263196,95,0.75
702.7236714167486,96,0.75
703.3471404217879,95,0.75
706.2383505458068,94,0.75
706.5351004042429,95,0.75
706.8879792951402,96,0.75
707.3091134176082,97,0.75
709.3220636047231,98,0.75
709.617508691594,99,0.75
710.6401842665645,98,0.75
710.8916002698002,98,0.75
710.9564208602864,99,0.75
713.4709228743735,100,0.75
713.9424740586787,101,0.75
714.4320962470395,100,0.75
714.8530489262447,101,0.75
715.962327179556,102,0.75
716.6926611781693,103,0.75
716.8615493004233,102,0.75
717.1626357460854,102,0.75
718.0186841266761,103,0.75
718.8406591361734,102,0.75
719.3163696496274,102,0.75
719.6709854699056,101,0.75
719.7727795452195,101,0.75
721.2082848909772,102,0.75
721.3900023670185,103,0.75
721.9391212443035,102,0.75
722.0245246622126,102,0.75
722.7358366897892,101,0.75
722.8320364278179,102,0.75
723.486970348111,103,0.75
723.8677300106073,104,0.75
724.7408838141766,103,0.75
725.2663074765296,104,0.75
725.8308398026102,103,0.75
727.316764367804,104,0.75
727.5589429267554,105,0.75
728.1401118913511,106,0.75
729.8099076380159,105,0.75
729.9707544717307,105,0.75
733.2629700259554,104,0.75
733.4029051573477,104,0.75
733.49055162223,105,0.75
734.5754816820013,106,0.75
734.753938360669,105,0.75
736.3196785134245,104,0.75
736.433913937426,104,0.75
738.4280032764505,103,0.75
738.9457892806635,102,0.75
739.2233694302302,102,0.75
739.3093000617251,102,0.75
739.4505687320271,101,0.75
740.1612795973548,100,0.75
740.1632993068531,101,0.75
740.5572788479831,102,0.75
740.9977708707869,103,0.75
741.4286552914743,104,0.75
742.1082323947135,103,0.75
742.4989897281199,103,0.75
742.5752389185972,103,0.75
743.095920611784,102,0.75
743.2914190459733,102,0.75
743.4050701402437,102,0.75
743.8556273537602,101,0.75
745.3821930653125,102,0.75
745.4055461671031,101,0.75
745.9723049028848,102,0.75
749.0762694042601,101,0.75
749.323664497799,101,0.75
750.0451036460248,102,0.75
750.0751818120829,103,0.75
752.2053828810006,102,0.75
753.3369510421131,101,0.75
753.7067361015991,102,0.75
754.229349557158,103,0.75
754.7083230706681,104,0.75
755.5139408031963,103,0.75
756.5532388014391,104,0.75
756.6175909061513,105,0.75
756.7350042742055,104,0.75
756.980575674716,105,0.75
757.2542375458983,106,0.75
757.5808821318527,107,0.75
757.5866394614244,106,0.75
757.8792697226479,107,0.75
758.5136010593214,108,0.75
759.8207264525955,107,0.75
760.4295304689092,108,0.75
760.6152668226874,109,0.75
760.8673959415102,110,0.75
761.4739826208055,109,0.75
762.5646670526421,108,0.75
763.5362887212422,107,0.75
764.0906267834005,106,0.75
764.7966230985289,105,0.75
765.3706994593759,106,0.75
765.9097394231314,105,0.75
765.9898120322244,105,0.75
768.3920772424584,106,0.75
768.8636135844644,105,0.75
769.851217807681,104,0.75
769.8636230882498,105,0.75
770.0805253366326,105,0.75
770.2535626596573,106,0.75
770.6323140549445,107,0.75
770.6809336891181,106,0.75
772.5524663167037,105,0.75
772.7789299956418,106,0.75
773.5068007674391,105,0.75
774.3761794622263,104,0.75
774.5744085520065,104,0.75
774.9291411435194,105,0.75
775.1208959629691,106,0.75
776.1192955798108,105,0.75
776.427649150952,106,0.75
776.7188719778524,107,0.75
776.8387961577605,108,0.75
776.8490057845279,107,0.75
777.4640045174563,106,0.75
777.5761306243958,107,0.75
777.6033251634924,108,0.75
777.8075800091284,108,0.75
778.3971716161411,107,0.75
778.4053033747985,107,0.75
778.5781777127252,107,0.75
779.475690022779,106,0.75
779.5678184950596,107,0.75
779.9410019991943,107,0.75
780.6053313950356,106,0.75
781.311540627772,107,0.75
782.3106018621824,108,0.75
782.921221849441,109,0.75
783.7531058220584,110,0.75
785.7570176075285,111,0.75
785.7719811644619,110,0.75
785.7889266125162,110,0.75
785.8911489485888,111,0.75
787.7360216802159,112,0.75
788.1768536868448,113,0.75
788.4869414572945,112,0.75
788.8228931061127,112,0.75
789.9458407928172,111,0.75
790.655755993977,110,0.75
790.8849509569922,110,0.75
791.0985853008427,111,0.75
792.243929355608,110,0.75
792.6751150225709,111,0.75
794.2657647970108,112,0.75
795.3226765065692,111,0.75
795.5545280210109,112,0.75
795.6706497846095,113,0.75
796.0885779649268,114,0.75
796.1531404075344,113,0.75
796.7930678397934,112,0.75
797.8338443268952,111,0.75
798.1554374146506,112,0.75
798.4985647635405,111,0.75
798.8930563200813,111,0.75
799.3607709785698,110,0.75
799.6678358702407,110,0.75
800.0208321715429,109,0.75
800.3230337063726,110,0.75
802.1429467449854,111,0.75
802.2530159566811,112,0.75
802.4159856938619,111,0.75
803.0277942083885,112,0.75
803.0953875930288,113,0.75
803.315155416211,112,0.75
803.9036696713796,111,0.75
804.3914423764003,112,0.75
804.4196869072231,113,0.75
804.9010605611777,112,0.75
804.932635134528,113,0.75
806.5956880168847,112,0.75
807.6233641795717,111,0.75
808.7218250137064,110,0.75
809.5000542242232,109,0.75
812.8890889519731,110,0.75
814.4838282114467,111,0.75
815.2968984847458,110,0.75
815.9607084719727,109,0.75
816.0152550915232,109,0.75
816.3626458027568,110,0.75
816.4031795111688,110,0.75
816.999315098837,109,0.75
817.0565049445933,110,0.75
817.4548253770014,111,0.75
818.2885487308162,110,0.75
818.3852815858255,110,0.75
818.8512451820975,109,0.75
819.4886804571181,108,0.75
819.5967631146451,108,0.75
821.1350772988998,109,0.75
821.3460663648144,108,0.75
822.0187356337516,107,0.75
822.3279205773589,108,0.75
823.5331208122312,109,0.75
823.573062788584,108,0.75
823.9508299854249,108,0.75
824.2115823431168,107,0.75
824.3082881894284,108,0.75
825.0752614761608,107,0.75
825.6772957368942,106,0.75
825.8243659639577,106,0.75
826.5321304954966,107,0.75
826.7776196326206,106,0.75
826.8676529040351,107,0.75
828.0892314697608,106,0.75
828.2117766125348,107,0.75
829.0897618967074,106,0.75
830.4209191248322,105,0.75
830.9598291473482,106,0.75
831.4307775204552,105,0.75
831.4987015503488,105,0.75
831.6418153514126,106,0.75
833.6225190535882,105,0.75
834.875429496789,104,0.75
835.326303414825,105,0.75
835.4402538210124,106,0.75
835.6228983936367,105,0.75
836.1839890334047,106,0.75
836.8883460139858,105,0.75
837.0221336189389,105,0.75
837.5145684010848,104,0.75
837.67349324163,104,0.75
839.2476874280884,103,0.75
839.557228369155,103,0.75
840.1492152020758,102,0.75
841.2228565060603,103,0.75
841.7834228864473,102,0.75
841.9704114767013,102,0.75
843.8135074476222,101,0.75
844.897917485773,100,0.75
845.3846163101855,101,0.75
846.4278771356899,102,0.75
847.0968153998401,101,0.75
847.846438812224,100,0.75
847.9657994195543,100,0.75
848.6729847298752,99,0.75
848.8480902661246,100,0.75
848.8798731395669,100,0.75
849.8820644981903,99,0.75
852.2216123365038,100,0.75
852.3581551799143,101,0.75
852.5162249228013,100,0.75
853.7576577975236,99,0.75
854.0570630822228,100,0.75
854.1811345033499,101,0.75
855.0066683010344,100,0.75
855.4348330549697,101,0.75
855.9660697393423,102,0.75
855.9962018164829,103,0.75
857.6329699385742,102,0.75
860.0552653294778,101,0.75
860.5948227665214,100,0.75
860.6286272280273,100,0.75
861.6725830451311,99,0.75
861.8437000429336,99,0.75
863.0660292160534,98,0.75
863.5211260532535,99,0.75
864.5126261837347,98,0.75
865.0439058387368,97,0.75
865.3043524699223,97,0.75
865.4812605401634,97,0.75
866.4200770531118,96,0.75
866.7590388525764,96,0.75
868.6434681505064,95,0.75
869.1489912980176,94,0.75
869.5373596964317,94,0.75
870.3812248551021,95,0.75
870.4141429764098,96,0.75
870.5035659306742,95,0.75
870.5785272005118,95,0.75
870.5950015894449,96,0.75
870.672017139661,96,0.75
870.7127393603969,96,0.75
871.3764440118591,95,0.75
872.9436529303384,94,0.75
873.4444092070557,95,0.75
873.810112513086,94,0.75
873.8121551181565,95,0.75
874.9867685389321,94,0.75
876.0041942596948,93,0.75
876.6038705269633,94,0.75
876.7670662980738,93,0.75
878.4863871192568,92,0.75
880.0241207291413,91,0.75
880.8718486447817,90,0.75
882.3448798216722,91,0.75
883.8505905468193,90,0.75
885.1974409154521,89,0.75
885.3124365017272,89,0.75
885.3299606454641,89,0.75
885.6705453532651,89,0.75
886.0443396329252,88,0.75
886.3051905010532,88,0.75
888.3064622991129,87,0.75
888.7070721576866,88,0.75
889.0118223674624,87,0.75
889.2492573521882,87,0.75
889.4506757463732,88,0.75
889.5717188719303,89,0.75
889.8367502778651,90,0.75
890.0524525265635,89,0.75
890.5704448803358,90,0.75
891.7982653821772,91,0.75
893.133492921098,90,0.75
893.2314214749603,91,0.75
893.5473233989215,91,0.75
893.7134824390192,92,0.75
894.0792158657167,91,0.75
895.8807273006447,92,0.75
897.4985490566469,91,0.75
897.5941281934965,91,0.75
898.135319197762,92,0.75
898.1608463831682,91,0.75
898.3382591067216,91,0.75
903.1921022435478,92,0.75
904.4260067702529,93,0.75
904.998635559509,94,0.75
905.0684985676228,95,0.75
905.3919134203661,94,0.75
905.4069370834957,94,0.75
905.5078691680455,94,0.75
905.9428605259468,95,0.75
906.1057586942841,96,0.75
906.3750341137555,95,0.75
906.5055974422003,95,0.75
907.8070523144808,94,0.75
907.8277241497934,94,0.75
907.9792780088789,95,0.75
908.4902583170242,94,0.75
908.6518058856884,94,0.75
908.7372104924519,95,0.75
909.0775170911548,96,0.75
909.2956720473361,97,0.75
910.136107060203,98,0.75
910.9954373468638,97,0.75
912.5875141259114,98,0.75
912.6847283919019,99,0.75
912.8527372457257,98,0.75
912.8652003453883,99,0.75
912.996189900626,99,0.75
914.5433210291274,100,0.75
914.6039895941843,101,0.75
914.6365385409928,100,0.75
915.5593213165449,101,0.75
915.5722388312561,100,0.75
916.8702530375474,99,0.75
919.8084951776011,100,0.75
925.42801748489,99,0.75
925.7639172181993,99,0.75
926.3639213689855,98,0.75
927.3079301565456,99,0.75
927.7450109734635,98,0.75
928.5138313506127,97,0.75
930.8476734013512,98,0.75
931.5484276263046,99,0.75
932.00364948302,100,0.75
932.0768569389091,99,0.75
933.2604728222702,98,0.75
934.3616074463131,99,0.75
934.918589776653,98,0.75
935.0239963867979,98,0.75
935.2190187058064,98,0.75
935.2607726967399,99,0.75
936.4122985627091,98,0.75
936.8634471743164,99,0.75
937.2794278972856,100,0.75
937.7366082688682,99,0.75
937.9084650907613,100,0.75
938.0309052446863,101,0.75
938.8364940854605,100,0.75
939.3930578676698,99,0.75
940.0851896670449,98,0.75
940.4097848473084,99,0.75
941.2980133549795,100,0.75
941.5409870986554,101,0.75
943.3231658284118,102,0.75
943.4418083646884,103,0.75
945.6729754609646,102,0.75
946.1205049978339,102,0.75
946.251519056223,103,0.75
948.5124239215864,104,0.75
949.8749635090156,103,0.75
950.25629795849,104,0.75
950.5452408017871,105,0.75
950.7145576144178,106,0.75
951.026804110487,107,0.75
951.1289882432551,108,0.75
953.2481527314662,107,0.75
953.5126392706206,108,0.75
953.7240855583648,108,0.75
954.2388378900807,107,0.75
954.2409137062406,107,0.75
954.4898181040988,107,0.75
954.8545348072442,106,0.75
955.2925191942069,107,0.75
955.3820051793994,107,0.75
956.3667389738976,108,0.75
957.0664203039751,107,0.75
957.5517212336927,108,0.75
957.5961636778295,107,0.75
957.9505852192833,107,0.75
958.1717914990778,108,0.75
958.1862866379511,107,0.75
958.2244094211212,107,0.75
960.2162136834247,106,0.75
960.2389858455921,106,0.75
960.4446052133878,107,0.75
960.5241891034274,107,0.75
962.2826390581275,106,0.75
962.7147406108737,106,0.75
962.8596601506598,105,0.75
963.7046908034066,104,0.75
964.1345166335473,105,0.75
964.3266595967095,104,0.75
964.6499714366751,105,0.75
965.5020227227951,104,0.75
965.7680280727042,104,0.75
966.368395516642,103,0.75
966.3927378269456,103,0.75
967.4303645413453,104,0.75
968.1849609737692,103,0.75
968.4393669778801,103,0.75
970.0438295775284,102,0.75
971.1742015404966,103,0.75
971.1891706763361,102,0.75
971.5446609398922,102,0.75
971.7089563401175,101,0.75
972.0188905433716,101,0.75
972.0481796289728,101,0.75
972.4121046194656,102,0.75
972.5724224174783,103,0.75
972.6393766896547,104,0.75
973.1863933108099,103,0.75
973.4204542732464,103,0.75
973.551972108825,103,0.75
973.913480833362,104,0.75
974.9607337235509,105,0.75
977.0307846302293,104,0.75
977.2874347167881,104,0.75
977.543450651275,103,0.75
978.3063137021711,102,0.75
978.614114463016,102,0.75
978.9393356336826,101,0.75
979.8498051909056,100,0.75
981.7272025400083,99,0.75
982.2163596404783,100,0.75
982.6352317221426,101,0.75
983.4060801929536,100,0.75
983.5224310535316,100,0.75
987.3540690280163,101,0.75
988.5399622419006,102,0.75
988.5563390098786,101,0.75
989.2324409388915,102,0.75
990.3391215631517,103,0.75
991.6791741423649,104,0.75
992.8699605970422,103,0.75
993.5057478885597,102,0.75
993.8886640769172,103,0.75
994.3318385651528,102,0.75
995.4379589432757,101,0.75
996.5213794338086,100,0.75
996.7579949666232,100,0.75
998.3370971964717,101,0.75
0.5702269131741154,0,0.6
0.89682981785951,1,0.6
0.9881420321518471,1,0.6
1.4106613510999537,2,0.6
2.0197850550781027,3,0.6
2.5820543839511654,2,0.6
2.9512992107028473,2,0.6
2.9662491139226375,2,0.6
3.3756351162602964,1,0.6
3.3924736429762667,1,0.6
4.722772017438629,0,0.6
5.153273132639859,0,0.6
5.357220401202202,1,0.6
5.478975671973492,0,0.6
6.422149420784006,1,0.6
7.139161726419124,0,0.6
7.2533151035818095,0,0.6
7.750563975576925,1,0.6
7.886115438597024,2,0.6
8.01536441137958,1,0.6
9.069188441965547,0,0.6
9.294193327099123,0,0.6
9.417344088551182,0,0.6
9.498489538289792,0,0.6
10.355371670086964,0,0.6
11.101972846297583,0,0.6
11.112410793077213,1,0.6
11.182484969242477,2,0.6
11.28200751842021,2,0.6
11.565586847658736,2,0.6
12.254306823503883,1,0.6
12.599148126427652,2,0.6
12.898673514407879,1,0.6
13.07388220044885,1,0.6
13.279847460549163,2,0.6
14.06617325543947,3,0.6
14.155636214917005,2,0.6
14.275161128106593,2,0.6
15.435513676645868,1,0.6
16.236371902949926,0,0.6
16.275215486349058,1,0.6
16.64114958569349,1,0.6
16.776957926444016,2,0.6
17.6654835503742,3,0.6
17.920151071077832,4,0.6
18.145347240781955,3,0.6
18.149709649525345,4,0.6
19.10941072343397,3,0.6
20.63511364290417,4,0.6
21.045313193306356,5,0.6
21.272947830757253,6,0.6
21.831342328213573,5,0.6
22.364662596687605,4,0.6
23.119968980006206,5,0.6
23.330882312205073,6,0.6
23.87342462156769,5,0.6
24.10416547718995,5,0.6
26.759157122729913,4,0.6
26.881862556000836,4,0.6
27.55848451338875,3,0.6
27.59669928134934,3,0.6
27.632570502754405,4,0.6
27.92054153713061,4,0.6
27.982327945603082,4,0.6
28.507662316530876,3,0.6
28.812649093173373,4,0.6
30.38746503315543,5,0.6
30.955127689527252,4,0.6
31.0475482331505,4,0.6
31.62114210282699,5,0.6
31.676205854784598,6,0.6
31.96381571170538,7,0.6
31.965248965857054,8,0.6
32.159234918791185,7,0.6
33.26937151168142,8,0.6
33.52411466169244,7,0.6
33.69463042299583,7,0.6
33.770069057443116,8,0.6
34.207457099678805,9,0.6
35.058407522608356,10,0.6
36.1367539846755,9,0.6
36.63659790670454,10,0.6
38.87550904208062,9,0.6
38.95239289412466,9,0.6
39.368948914255704,9,0.6
40.15003627631375,8,0.6
40.7507783751293,7,0.6
40.98191541455797,7,0.6
41.38765702215139,8,0.6
41.905343131559846,9,0.6
42.89791989067071,10,0.6
43.09368169638361,11,0.6
43.16036838142139,10,0.6
43.384625601127624,11,0.6
43.65176603929107,11,0.6
43.839414567262835,10,0.6
44.319796342917115,10,0.6
44.58634947320374,9,0.6
44.75944679202636,9,0.6
44.89034723767487,9,0.6
45.43333632538281,8,0.6
48.937141252217685,7,0.6
49.46816406897919,6,0.6
49.495819932312024,6,0.6
50.83208171412608,7,0.6
51.192655309008934,6,0.6
51.35904096452296,7,0.6
52.63656970009285,8,0.6
53.052111990716966,9,0.6
53.35499478395119,10,0.6
53.824256349424395,11,0.6
54.217773334693014,10,0.6
54.61361927858067,10,0.6
54.79078593590852,11,0.6
55.44275871563884,10,0.6
55.49744777984257,11,0.6
57.18357185472707,12,0.6
57.3481000106711,11,0.6
58.04413118125713,10,0.6
58.31802427592962,10,0.6
58.41979076157619,10,0.6
59.37109953344847,9,0.6
59.375097555434614,9,0.6
59.378272398175014,10,0.6
59.41562252822588,10,0.6
59.444770379912505,11,0.6
59.719158933832446,11,0.6
60.411570850768946,10,0.6
60.75723853874908,10,0.6
61.06385468020837,9,0.6
62.56402943136833,10,0.6
62.807181005648715,11,0.6
63.481352753002845,10,0.6
64.29646207415038,9,0.6
64.32244784515233,10,0.6
64.51022128362831,11,0.6
64.69416809655182,12,0.6
64.83239692710605,11,0.6
66.03109078221978,10,0.6
66.70942061102438,9,0.6
66.9952899026659,9,0.6
67.0741219010036,9,0.6
67.106568283917,9,0.6
68.08622761748477,8,0.6
69.0938131663505,7,0.6
70.78414290977275,6,0.6
70.80536033627037,6,0.6
71.14225320020346,7,0.6
71.30334885278887,6,0.6
71.41301323088616,6,0.6
73.00174679699835,5,0.6
73.56041108842045,6,0.6
74.19102415607107,7,0.6
74.60556865214413,6,0.6
75.09464314981659,7,0.6
75.465793471492,8,0.6
77.78259762897889,7,0.6
77.9380074065046,7,0.6
77.9530050065374,8,0.6
78.67198758762059,7,0.6
80.1459370432924,6,0.6
80.8149664290756,7,0.6
81.1061937754132,6,0.6
82.15198017266047,5,0.6
82.7350156630392,6,0.6
83.04377061456991,7,0.6
83.27572688756509,6,0.6
83.46483782395408,6,0.6
83.84105743834554,5,0.6
84.03644599661384,6,0.6
84.88248575060545,7,0.6
85.71656334757887,8,0.6
85.7361583449774,7,0.6
86.10024551140293,7,0.6
86.35154733839043,6,0.6
86.43574852391424,6,0.6
87.43390457932317,5,0.6
87.50533215434486,5,0.6
87.5145441690237,5,0.6
87.84550985089585,5,0.6
88.46673162053052,4,0.6
89.04281788147497,3,0.6
89.72641154006459,2,0.6
89.86467116828712,2,0.6
90.10160763717644,3,0.6
90.19285432955826,3,0.6
90.44557684950024,2,0.6
92.11083604355967,1,0.6
92.52036151340651,1,0.6
92.52948471172054,1,0.6
93.62258054593312,0,0.6
95.12028009849209,0,0.6
95.41964906960109,1,0.6
95.69515590374819,2,0.6
95.72252521630938,3,0.6
96.66222253346416,2,0.6
96.71044903234348,2,0.6
98.03729518712082,1,0.6
98.05938013530293,1,0.6
98.34312560360942,2,0.6
98.38958675645014,3,0.6
99.0084500993557,2,0.6
100.52265965815774,1,0.6
100.63151993715519,1,0.6
102.38565492880414,0,0.6
102.9601020445117,1,0.6
104.06486232391632,2,0.6
104.40712526038935,3,0.6
104.97215324078593,4,0.6
104.98366344985268,3,0.6
105.17668018858826,2,0.6
105.63333173918843,2,0.6
106.22511734671482,1,0.6
106.99854728335873,0,0.6
107.14401922127128,0,0.6
107.45744377730743,1,0.6
107.55137050163563,0,0.6
107.67777614184597,1,0.6
107.72201776914913,2,0.6
107.96410421750842,2,0.6
109.70301103660296,1,0.6
110.72090670468349,0,0.6
111.21525298288158,0,0.6
112.85854388561452,0,0.6
113.11628669186807,0,0.6
113.25609570673954,0,0.6
113.37209254331316,1,0.6
114.25642006707899,0,0.6
114.43672885934023,0,0.6
115.65635590834681,0,0.6
116.70138925083359,0,0.6
118.22140773962221,0,0.6
118.24995990387993,0,0.6
118.42721349915587,1,0.6
118.65007967750446,1,0.6
118.81394203613522,0,0.6
119.08282976188727,1,0.6
119.63509050908503,2,0.6
119.93296506232068,1,0.6
120.17431056660091,2,0.6
120.46328651458867,3,0.6
120.98133211088206,2,0.6
121.55780972966079,3,0.6
122.12322596534082,4,0.6
123.43049976066723,3,0.6
123.66879944288536,3,0.6
123.81022876748916,3,0.6
124.02587419371022,2,0.6
124.09048343296061,3,0.6
124.85170238577693,2,0.6
124.91640293079203,3,0.6
125.09062808789186,3,0.6
125.42574476615084,2,0.6
125.54597130724736,2,0.6
125.57507544788591,2,0.6
125.63913372196771,2,0.6
125.87652422565523,3,0.6
126.1052765287087,2,0.6
126.41767230061276,3,0.6
127.26053115895772,4,0.6
127.67333666729068,5,0.6
127.86326547201939,6,0.6
128.6655390118777,5,0.6
129.23472869981236,4,0.6
129.25676480546133,4,0.6
129.45250565046166,5,0.6
129.50492505508055,6,0.6
130.84858225789316,5,0.6
130.8897050676132,6,0.6
131.47139184367893,7,0.6
132.10617655728618,6,0.6
133.2373095020583,7,0.6
133.8171840061901,6,0.6
135.00261799473574,5,0.6
135.07409050867838,5,0.6
135.08664263506716,5,0.6
135.38526392947148,6,0.6
135.5568135165133,7,0.6
136.8426843839279,8,0.6
137.58211734487273,7,0.6
138.8560289890427,8,0.6
140.74226440368668,9,0.6
140.9323469910007,10,0.6
141.59755710221452,9,0.6
141.66015113957909,9,0.6
141.8535512007697,9,0.6
141.93068713752652,9,0.6
144.369502566354,8,0.6
144.85615448858414,9,0.6
145.20470648870156,10,0.6
146.55489188239596,9,0.6
147.79574189492686,8,0.6
148.64689956435558,7,0.6
148.87030924566824,7,0.6
148.95159642419685,8,0.6
149.3941018806096,7,0.6
149.6371825301932,8,0.6
149.69615411047383,8,0.6
152.70252847219118,7,0.6
153.1280656785785,8,0.6
153.3290140652994,7,0.6
153.5513696852791,8,0.6
154.24144428095502,9,0.6
155.042912154592,8,0.6
155.22479567155546,8,0.6
155.71001214035067,7,0.6
155.8363443927761,7,0.6
157.00972921439842,8,0.6
157.3034536272321,7,0.6
158.0307966414537,8,0.6
158.8940016547701,7,0.6
159.11321131279826,7,0.6
159.37625215129486,8,0.6
159.73829399460837,7,0.6
161.7241179592514,8,0.6
165.00516947773517,9,0.6
165.20913847714516,10,0.6
167.47876202077123,9,0.6
167.53325183693838,10,0.6
169.10158269338058,9,0.6
170.17094805690218,8,0.6
171.79257051011078,9,0.6
172.38012692147714,10,0.6
172.4196011697893,9,0.6
172.71192642715008,9,0.6
172.91149182076254,9,0.6
174.0626533987446,10,0.6
176.923588855303,9,0.6
176.97004864116153,9,0.6
177.3761143796328,9,0.6
177.41054734065008,10,0.6
179.07876714055314,11,0.6
179.70798086035043,10,0.6
179.97844357190345,10,0.6
180.67586717509772,9,0.6
180.689738210681,9,0.6
181.31238732266587,8,0.6
181.9162316925344,9,0.6
182.6631992994651,8,0.6
182.9754183579415,8,0.6
183.29618242420864,9,0.6
184.3797896590924,10,0.6
184.7058905571278,9,0.6
184.97677712748114,10,0.6
185.8313351380565,11,0.6
187.59249436302306,10,0.6
188.55983191868273,9,0.6
188.61072309825724,9,0.6
189.03661613190158,10,0.6
190.10850837353865,9,0.6
190.2395759661132,9,0.6
190.28262630182954,9,0.6
190.40529707628087,9,0.6
191.23153301847418,10,0.6
191.52730401891264,11,0.6
191.7313956961537,10,0.6
192.7795830907237,11,0.6
194.33914625305397,10,0.6
194.96071191665516,11,0.6
195.51315377774753,12,0.6
196.58505220360524,11,0.6
196.60635988359138,11,0.6
196.93087833718607,12,0.6
198.644187036854,11,0.6
199.10860998615195,11,0.6
199.16001589791645,12,0.6
199.25790515058188,11,0.6
201.53673412113022,12,0.6
201.61223968266552,11,0.6
202.3784267743304,12,0.6
202.4505523273342,13,0.6
202.7489718124234,14,0.6
203.19892299840515,13,0.6
203.26543015128846,14,0.6
203.621976339749,14,0.6
203.81855064790844,13,0.6
206.52612102602643,14,0.6
206.73974116075755,13,0.6
206.77914722983843,13,0.6
207.93350733005207,12,0.6
208.6404800275021,11,0.6
209.01038719426188,11,0.6
209.123819875085,11,0.6
209.15808946676918,12,0.6
210.1062147981814,11,0.6
210.19066328980568,11,0.6
210.28039611413277,12,0.6
210.60136651519352,12,0.6
211.53870442125157,13,0.6
212.0063929658835,14,0.6
212.6687941966531,15,0.6
213.62625648364317,14,0.6
214.34374679393682,13,0.6
215.7608149842373,12,0.6
217.33964010086567,13,0.6
217.3760982838274,12,0.6
217.72377059056075,12,0.6
219.22744633325644,13,0.6
219.62524943348842,14,0.6
220.02307861233697,13,0.6
221.34481247638206,12,0.6
222.0453596289089,11,0.6
224.36233299541576,12,0.6
224.78060089772453,13,0.6
225.02550992653755,14,0.6
225.21973848841142,15,0.6
226.05827816709817,16,0.6
227.15562152917644,15,0.6
227.5788979700916,16,0.6
228.858075259967,17,0.6
229.095236798202,18,0.6
229.92303431853193,17,0.6
229.97720573308695,17,0.6
230.40891203334013,17,0.6
231.32326792211714,18,0.6
233.4862751533542,17,0.6
235.81907570029867,18,0.6
236.7002742492051,17,0.6
237.53708116737278,18,0.6
237.58846015890896,17,0.6
237.71597828800017,17,0.6
237.7234951535796,18,0.6
238.38798161785263,19,0.6
239.52161267249087,18,0.6
240.07836719957172,17,0.6
240.99933568379132,18,0.6
242.3374561378768,19,0.6
242.6592270180001,18,0.6
243.74527936275965,19,0.6
244.85308986915436,20,0.6
245.75018425445512,19,0.6
246.5904460565005,20,0.6
248.14133013105527,21,0.6
248.22762666129083,22,0.6
248.60019654482213,21,0.6
249.7481058670125,20,0.6
250.35138742766839,19,0.6
251.00360414028137,20,0.6
252.70403492690207,21,0.6
253.5783355732302,22,0.6
254.186274340528,21,0.6
254.45387289754657,21,0.6
254.62155798371978,21,0.6
254.69108635621816,20,0.6
254.86868750050616,20,0.6
255.42532973760754,21,0.6
255.5587437964873,20,0.6
256.14111677324684,19,0.6
256.6550146033081,18,0.6
257.44906173772125,17,0.6
258.7639632576068,16,0.6
258.7845123593839,16,0.6
259.9259593217385,15,0.6
261.5415703661572,16,0.6
262.64433286238636,15,0.6
263.39912975398175,16,0.6
263.72110879432284,15,0.6
264.02426760095494,16,0.6
264.365512106482,15,0.6
264.48715384218696,16,0.6
265.67788210058234,17,0.6
266.84721500842744,16,0.6
267.062383402109,16,0.6
268.99481602151326,17,0.6
269.7422629762014,16,0.6
271.47538189868226,15,0.6
271.91013645738764,15,0.6
272.35844753510344,16,0.6
273.01559691240345,17,0.6
273.4947436184363,16,0.6
273.7204255121324,16,0.6
275.54977154527035,15,0.6
275.99799931895825,16,0.6
276.7753272510396,15,0.6
279.113082534632,14,0.6
279.1952731553715,15,0.6
280.65018125054456,14,0.6
281.18431244887756,13,0.6
282.2682038856471,12,0.6
283.6244258933192,13,0.6
285.17972034451464,12,0.6
285.20248372755117,12,0.6
286.6882000296855,11,0.6
287.00972043169156,12,0.6
287.09624942667944,12,0.6
287.83219367008195,11,0.6
288.10012615142205,12,0.6
288.1570082943376,13,0.6
288.589458016958,12,0.6
289.1886858000286,11,0.6
289.2293142037518,11,0.6
290.57179897460594,12,0.6
291.5465751818711,13,0.6
292.69905724673856,14,0.6
293.15726173874083,13,0.6
294.1644294010648,14,0.6
294.2263608789776,15,0.6
295.49316320151377,14,0.6
297.6744106559777,13,0.6
298.15773982061063,13,0.6
298.5548196713437,12,0.6
298.61973613594773,13,0.6
299.7769171516285,12,0.6
300.78158014431625,13,0.6
301.9150285163759,12,0.6
302.36424203115496,12,0.6
303.0091182821258,11,0.6
303.3056599731125,11,0.6
303.4243450565371,12,0.6
303.5054579543,13,0.6
304.03474240821294,12,0.6
304.2236091258382,13,0.6
308.4355309527651,12,0.6
308.5433113110291,12,0.6
308.80509640767366,13,0.6
309.374394937258,12,0.6
309.46654136867363,12,0.6
309.9543270017041,11,0.6
310.03324644528624,11,0.6
312.1816082245012,10,0.6
312.7505666290094,11,0.6
312.7904715182453,10,0.6
313.4510120792107,9,0.6
313.7217516450383,9,0.6
314.46990247689797,10,0.6
316.1769402805718,9,0.6
316.35700246302827,9,0.6
316.42703529053244,9,0.6
317.4771762438382,10,0.6
317.6133304021304,9,0.6
317.67868859217475,10,0.6
318.2154286227417,9,0.6
318.2186496803742,9,0.6
318.99229525405025,8,0.6
320.60516602941766,7,0.6
322.2189285029166,8,0.6
322.99007406503324,7,0.6
323.9801066477763,6,0.6
324.34813751269763,7,0.6
326.7722680227495,6,0.6
327.08207527250016,7,0.6
328.6622449917845,6,0.6
329.2270366745193,7,0.6
330.1320787236353,6,0.6
330.612315725188,7,0.6
331.57131188055985,6,0.6
332.2341689671412,5,0.6
332.8908918413331,4,0.6
332.9836739779652,4,0.6
333.2524190301235,4,0.6
333.94829486096756,3,0.6
333.9624522212242,2,0.6
336.0486840843632,1,0.6
336.0521802457553,2,0.6
337.52703076198173,3,0.6
337.7674586105228,2,0.6
338.74028545580904,1,0.6
338.9079707031849,2,0.6
338.91340723496074,3,0.6
339.6048706286824,4,0.6
341.0743123989899,5,0.6
341.5574225288617,4,0.6
341.85162678340856,5,0.6
342.24609909020376,4,0.6
342.6629655311588,4,0.6
345.74364896239433,3,0.6
345.9272918828787,3,0.6
347.53836109856536,2,0.6
347.6634011019408,3,0.6
348.31312043584074,2,0.6
348.64165121493266,2,0.6
349.3981937187433,3,0.6
349.59072522030567,4,0.6
350.0859924621959,5,0.6
350.1111819485866,6,0.6
350.41866285557785,5,0.6
350.7068547964706,5,0.6
350.7491222691098,6,0.6
350.92078706502616,5,0.6
352.1851309566822,4,0.6
353.5029484704265,3,0.6
354.05556448979036,2,0.6
354.14370016177276,2,0.6
355.9903991579684,1,0.6
356.00132327774514,2,0.6
356.36936913499727,2,0.6
356.3977071664772,2,0.6
356.49407177216983,1,0.6
357.3169760628525,0,0.6
358.27663260963067,0,0.6
358.4512427190196,1,0.6
359.02435007731344,0,0.6
359.7065185420846,0,0.6
360.2694922817083,1,0.6
360.3176690746935,0,0.6
361.18090304975095,0,0.6
361.2132641685449,0,0.6
361.3660349773695,0,0.6
361.9895117905391,0,0.6
362.5513114097729,1,0.6
363.98510447571823,0,0.6
364.63377208864694,1,0.6
365.37048863676426,2,0.6
366.0970621087295,3,0.6
366.70334888937305,2,0.6
368.05484860241796,1,0.6
368.10306399938895,1,0.6
368.64122813744143,0,0.6
368.82498611862604,0,0.6
369.2742593130387,0,0.6
369.5151868792983,1,0.6
369.55169940483546,1,0.6
370.3880320152593,0,0.6
372.1757397878811,1,0.6
372.3541770138754,2,0.6
373.45128461973167,3,0.6
373.5461859064655,4,0.6
374.0117784240761,5,0.6
374.01451746183193,4,0.6
375.1401917002616,5,0.6
375.2008147336977,4,0.6
375.71731715768396,5,0.6
376.56713195389045,6,0.6
378.3727189030267,5,0.6
379.9652724994701,4,0.6
380.4444570287763,5,0.6
380.4983275014466,6,0.6
381.3284593392487,5,0.6
381.79527218799655,6,0.6
382.0189592538334,5,0.6
383.8447706234436,4,0.6
384.41987832396234,3,0.6
385.4467435286769,2,0.6
386.03368674952276,3,0.6
386.8134286613361,4,0.6
388.9718325487401,5,0.6
389.3554050168605,4,0.6
389.546202573063,4,0.6
389.8225949951017,4,0.6
390.7678994150246,5,0.6
391.3790053117025,4,0.6
391.6133771238825,5,0.6
392.0038279901539,4,0.6
392.0647217959016,5,0.6
392.7075805938538,4,0.6
393.32044921688396,3,0.6
393.43026749677887,3,0.6
393.77383542318864,3,0.6
395.09986143962357,4,0.6
395.25942783540114,3,0.6
395.9293340224873,2,0.6
398.16427301575186,1,0.6
398.5940457350516,1,0.6
399.12741252203347,0,0.6
399.282559506547,1,0.6
400.45223600668464,0,0.6
402.20423083388243,0,0.6
402.65202781336524,1,0.6
402.71291115816416,0,0.6
402.9501389691843,0,0.6
404.86733625885455,1,0.6
405.30973596757934,2,0.6
405.5032255706525,3,0.6
406.33005323839376,2,0.6
406.7712725899607,2,0.6
408.0659798778248,1,0.6
408.21715056064113,1,0.6
409.34391509157314,0,0.6
410.80973102328005,0,0.6
410.96618818439384,1,0.6
411.79230758454855,0,0.6
411.89344806560655,1,0.6
412.93794900605053,2,0.6
413.0820655533402,1,0.6
413.6441696961549,0,0.6
414.49745663949574,0,0.6
415.2094803368756,0,0.6
415.5343623749698,0,0.6
417.3950064243533,0,0.6
419.17562886195486,0,0.6
419.90439882459776,0,0.6
420.59260366191853,0,0.6
421.6289687940238,0,0.6
421.7964618703533,1,0.6
424.20430215244187,0,0.6
424.8172022422945,0,0.6
425.0340517544936,0,0.6
425.145867674414,1,0.6
425.55653851359756,0,0.6
426.0767068648582,0,0.6
426.35709887783224,0,0.6
426.4021139336634,1,0.6
427.87005505902283,0,0.6
428.2724271137755,1,0.6
429.04229120505045,0,0.6
430.0055982540869,0,0.6
430.16611056377695,0,0.6
431.3475932016008,0,0.6
431.42222203658343,1,0.6
431.4236941547339,1,0.6
433.2226994878855,2,0.6
433.65623654269126,1,0.6
434.05727504005637,1,0.6
434.3787004525828,0,0.6
434.6686609445571,1,0.6
436.5929737889064,0,0.6
437.1316736235864,0,0.6
437.8613922138373,0,0.6
438.1826510409797,0,0.6
438.19284315126504,0,0.6
438.7627977905103,1,0.6
439.246706165686,0,0.6
439.54053247539105,0,0.6
439.6908492442534,0,0.6
439.99547950359613,0,0.6
440.0147017093083,0,0.6
440.14294294128393,0,0.6
440.244733536186,0,0.6
442.23044764902437,0,0.6
443.63292563314565,1,0.6
443.9591630616957,2,0.6
444.5344010284099,3,0.6
446.3861260283044,2,0.6
447.13673662476634,1,0.6
447.2545352708697,2,0.6
447.38848804939306,2,0.6
447.62445782404774,2,0.6
447.9541597359629,1,0.6
448.75104682713265,0,0.6
449.16882781207016,1,0.6
449.34996921154675,2,0.6
450.31466663595154,1,0.6
452.35177843973855,0,0.6
452.8223750106036,0,0.6
454.4434303098262,0,0.6
454.4962885117148,1,0.6
454.51826515346534,2,0.6
455.5575122761101,1,0.6
455.55911348606986,1,0.6
455.93116868991723,1,0.6
456.1876208008992,2,0.6
456.2500289966099,1,0.6
456.7504894031087,2,0.6
457.22523770182477,3,0.6
458.003566641045,2,0.6
458.26559594534893,2,0.6
458.34344864759925,2,0.6
459.0269943284927,3,0.6
459.4820553935842,2,0.6
459.7727043521739,2,0.6
459.8723316910587,3,0.6
460.0271979645519,2,0.6
461.50796413269507,3,0.6
463.2721166753234,4,0.6
463.40816163889093,5,0.6
464.28565782829907,6,0.6
464.3789815614102,5,0.6
465.3743652957149,6,0.6
466.6177707586279,5,0.6
466.7677276744724,6,0.6
466.8893393474384,7,0.6
468.94994053346466,8,0.6
469.1076961655618,7,0.6
469.3644521144185,7,0.6
469.37973631797723,7,0.6
469.4846116904533,7,0.6
469.94913892376894,8,0.6
471.91677925967485,7,0.6
473.38884963752093,8,0.6
474.13214696003996,7,0.6
474.70393944922375,6,0.6
475.3956878657091,7,0.6
475.42850465858703,8,0.6
476.0338643962531,9,0.6
477.185881374334,10,0.6
477.63283480385667,9,0.6
478.53533733034703,10,0.6
478.7268920544664,9,0.6
478.86284028998404,8,0.6
478.8785171987574,9,0.6
479.4381629756156,9,0.6
483.35665385557394,8,0.6
483.4461024430219,9,0.6
484.55581504775404,10,0.6
484.6309862682736,9,0.6
484.85202008674213,10,0.6
485.5071433180385,9,0.6
485.6188332624157,9,0.6
486.61271143593774,8,0.6
486.75958909269326,9,0.6
487.51632164385103,8,0.6
488.154901655226,7,0.6
488.2300971986247,7,0.6
488.4026773815835,7,0.6
489.3820928771206,6,0.6
489.61193493831314,6,0.6
491.6423425385048,5,0.6
491.75445091956425,5,0.6
491.97578698378817,6,0.6
492.172413862538,5,0.6
493.01217237232464,4,0.6
493.07455798706775,5,0.6
493.3309016368503,5,0.6
493.8550550891159,6,0.6
493.9351869528536,5,0.6
494.29628614320836,5,0.6
495.2486326407928,6,0.6
495.7602481931787,7,0.6
495.9601276246088,6,0.6
496.63903964168435,5,0.6
498.09893946679387,4,0.6
498.3568808027666,5,0.6
498.9419647985142,6,0.6
499.089838772745,5,0.6
500.1616456952202,6,0.6
501.916209408497,5,0.6
502.8182543266613,4,0.6
503.05670245683507,4,0.6
503.8936297008197,3,0.6
504.86206769089944,4,0.6
505.2961459295715,3,0.6
506.0013450294242,2,0.6
506.56122494195967,1,0.6
507.43122675636926,0,0.6
507.5693152939757,0,0.6
509.1136426533246,0,0.6
509.6125488559681,0,0.6
510.7053231126476,0,0.6
511.608883144136,0,0.6
512.5644117527461,0,0.6
513.7027304841307,0,0.6
514.4064867573496,1,0.6
514.9707416019083,2,0.6
515.5542561502509,3,0.6
516.9301017866968,2,0.6
517.7523474056408,1,0.6
518.0387645339783,1,0.6
519.0382211733165,0,0.6
519.671194645669,0,0.6
519.8798432809019,0,0.6
520.0108044963748,1,0.6
520.2499691776179,0,0.6
520.3651718748051,0,0.6
522.1148684889624,1,0.6
523.0422295039907,0,0.6
523.6221075724188,0,0.6
524.1120965841128,0,0.6
524.6402643536668,0,0.6
525.6104854641187,0,0.6
525.9323772125479,0,0.6
525.9873030341005,1,0.6
526.2622893488667,0,0.6
526.8568304967849,1,0.6
528.5323362111732,0,0.6
528.8991178448179,0,0.6
530.8728695299586,1,0.6
531.4111748106689,0,0.6
533.2268165654588,0,0.6
533.6380844430435,0,0.6
534.3813727357204,0,0.6
535.1329768564921,0,0.6
535.3990263745841,0,0.6
535.7262735666072,1,0.6
536.419815010576,2,0.6
537.0373432473104,1,0.6
537.7884432920549,0,0.6
539.5806082304068,0,0.6
539.8491137971776,1,0.6
540.5661988855417,0,0.6
540.9040944104556,1,0.6
541.2604393665049,2,0.6
542.495632868346,1,0.6
542.5576262680595,2,0.6
543.7716138171025,1,0.6
544.8567797517675,2,0.6
546.0731430057235,3,0.6
546.3657607622241,2,0.6
547.3252735505985,3,0.6
547.3529400958369,4,0.6
548.3187459231896,3,0.6
548.449512396491,3,0.6
550.8783310201176,2,0.6
551.3566594039193,3,0.6
551.384084065609,2,0.6
551.7199612971488,3,0.6
553.224179212655,4,0.6
553.3764837592348,3,0.6
553.5514532805893,3,0.6
553.7677333811275,3,0.6
553.8351860485993,4,0.6
554.158183706254,5,0.6
554.880885754774,6,0.6
555.7350572288261,5,0.6
555.7687319653755,6,0.6
556.4293232070587,7,0.6
556.7799069914414,8,0.6
556.8689963463839,7,0.6
557.3772197640013,8,0.6
558.0041657964316,7,0.6
558.031987546618,8,0.6
558.1406954026702,9,0.6
559.841543140171,8,0.6
561.0863852617191,7,0.6
561.9437673967963,8,0.6
562.0024514598164,9,0.6
562.5039894635124,10,0.6
562.8184371513054,9,0.6
563.1982859001971,9,0.6
563.8513532553394,8,0.6
564.0883424909558,8,0.6
564.5224254291159,7,0.6
564.8113111992426,7,0.6
565.6656563308619,8,0.6
566.5174100405237,7,0.6
566.7323867701753,7,0.6
566.8936888828636,8,0.6
568.176497334457,7,0.6
569.1477014051504,8,0.6
569.295126108592,7,0.6
569.9647891445907,6,0.6
570.2864994154487,7,0.6
571.0013181772015,8,0.6
571.053044023363,9,0.6
571.2949760520577,10,0.6
572.0371292470992,11,0.6
572.4102259710388,12,0.6
573.0760548783071,11,0.6
573.4727102621384,11,0.6
575.2451716502477,12,0.6
575.6618042250957,13,0.6
575.8548833678273,12,0.6
576.6939915633121,11,0.6
576.9735219009418,12,0.6
578.4388457154271,13,0.6
578.9514893946424,12,0.6
579.4604614000864,11,0.6
580.0719397085973,10,0.6
580.199058656989,10,0.6
580.3957667584142,10,0.6
580.75920584756,9,0.6
580.7687736864276,9,0.6
582.2452721055687,10,0.6
582.668352618378,11,0.6
582.8146668511706,10,0.6
583.0378500408882,10,0.6
583.641336082925,9,0.6
583.8479400004237,9,0.6
585.3245382191975,10,0.6
587.3263009475914,11,0.6
588.1697704025227,10,0.6
588.3102712029524,10,0.6
589.4463520156515,9,0.6
589.7325443425956,9,0.6
590.2656531220704,8,0.6
591.2620737725848,7,0.6
591.4525199335459,7,0.6
591.9759981046668,8,0.6
593.2452033402012,7,0.6
594.30271350098,6,0.6
595.7615507566586,7,0.6
595.8948460850364,6,0.6
596.8141180280783,5,0.6
596.852839391839,5,0.6
596.9689109604361,5,0.6
597.4714686335595,4,0.6
598.9182223293459,3,0.6
599.590292629899,2,0.6
600.6445666233861,1,0.6
600.657184580332,1,0.6
601.1806991996395,0,0.6
601.3395497981043,0,0.6
601.9655527353921,0,0.6
603.0355138440805,1,0.6
603.991034461217,2,0.6
604.5450994505932,3,0.6
604.7116905448813,2,0.6
605.4321804081702,3,0.6
607.0742363147766,4,0.6
608.2489878950345,3,0.6
608.3528424220459,4,0.6
608.9422153437396,5,0.6
609.6527182397482,6,0.6
610.0703462935328,5,0.6
610.5205010258734,5,0.6
611.6514483475647,6,0.6
611.6760755938485,5,0.6
611.8229872767341,6,0.6
611.9353883233033,7,0.6
613.2784601528933,6,0.6
613.6339560354153,7,0.6
614.3264341522498,8,0.6
614.3360519628685,7,0.6
614.455567178068,8,0.6
615.3547916240641,7,0.6
617.0146318306821,8,0.6
619.0634022261474,9,0.6
619.2683964027424,8,0.6
619.8886167871401,7,0.6
619.8951283747562,7,0.6
619.9528493923204,7,0.6
621.110061802629,6,0.6
621.6901425771459,5,0.6
622.7620426111018,6,0.6
623.8773903930196,5,0.6
624.9539362858217,4,0.6
624.9696579734876,4,0.6
626.8797693719827,3,0.6
627.5886414295716,2,0.6
627.9034218918738,2,0.6
628.7909545855118,1,0.6
629.8386262070144,0,0.6
629.8798483434466,1,0.6
631.4741351999212,2,0.6
631.5261688089449,1,0.6
631.719409158883,2,0.6
631.7429495926476,2,0.6
633.0327196769376,1,0.6
633.7929665491615,0,0.6
634.4006097113249,1,0.6
634.8098453236609,0,0.6
634.9523185133656,1,0.6
635.7823833245458,2,0.6
636.9084105761196,1,0.6
637.1312712693705,1,0.6
637.6900154097244,2,0.6
638.3111800454468,1,0.6
638.383116351597,0,0.6
638.8596721205193,0,0.6
639.4407513105689,0,0.6
639.7989034176621,0,0.6
640.1442642284785,0,0.6
640.5653398270393,1,0.6
640.6378873072063,1,0.6
641.4108720575895,0,0.6
641.8482585647339,1,0.6
642.5120583588695,0,0.6
643.3070630807692,0,0.6
643.9946170592506,0,0.6
644.0810062805159,1,0.6
644.2995213083212,1,0.6
644.7378595974034,2,0.6
645.9799814296251,1,0.6
646.3955527521161,2,0.6
647.1729225392448,1,0.6
647.6617680637502,2,0.6
648.1012062884885,3,0.6
648.3114437286742,4,0.6
648.3170626437095,3,0.6
648.7414127237165,3,0.6
649.8584920989381,2,0.6
650.3213096924607,2,0.6
650.3807903876507,1,0.6
650.387586921634,2,0.6
650.694988437235,2,0.6
653.233887911993,1,0.6
653.4730799856152,1,0.6
654.0541264000246,0,0.6
654.3019470615543,1,0.6
654.6427180463407,2,0.6
654.679670659506,3,0.6
655.4292929623027,2,0.6
656.0677141703937,1,0.6
656.7414178794696,0,0.6
657.031746216841,1,0.6
657.8801384306574,0,0.6
658.8297218183402,0,0.6
659.9900358847966,1,0.6
661.6011407429731,0,0.6
662.0851376037868,1,0.6
662.2138997164086,2,0.6
662.2419559052245,1,0.6
662.3987097914527,1,0.6
662.404052856135,1,0.6
664.7940857951364,0,0.6
667.5435957911179,0,0.6
667.9546732793012,0,0.6
668.7667442251642,0,0.6
669.3816038952256,0,0.6
669.5032705125491,0,0.6
669.5587062755964,1,0.6
669.9680067021628,2,0.6
672.1851562008862,1,0.6
672.3111371408307,2,0.6
672.3363576092269,3,0.6
672.7259130577214,4,0.6
674.2063788266507,3,0.6
674.2316027677069,3,0.6
674.6785072462793,3,0.6
676.9630005650336,2,0.6
678.9830165250261,3,0.6
680.2043399680606,2,0.6
680.3214306185333,2,0.6
680.9785435189307,1,0.6
681.252187048469,1,0.6
681.7110039985689,0,0.6
682.6583670312959,1,0.6
683.3164701041571,2,0.6
684.3131732232297,3,0.6
687.1607071080149,4,0.6
688.6971417656467,5,0.6
689.550857080448,4,0.6
690.9240853653289,5,0.6
691.3603506539935,4,0.6
692.0806607363862,3,0.6
692.9406047515455,2,0.6
693.095817816296,3,0.6
693.5460366715226,2,0.6
693.5873824760047,3,0.6
693.8819569131698,4,0.6
694.3896988626909,3,0.6
694.9841935204631,2,0.6
695.594546039764,3,0.6
696.1707067589757,4,0.6
696.4681692564571,3,0.6
696.6445810062438,4,0.6
697.1564723681331,5,0.6
697.2646967097118,6,0.6
697.700738980496,5,0.6
697.7174528997419,6,0.6
697.9418680029506,7,0.6
697.9522631152558,8,0.6
697.9651802733435,8,0.6
699.5875587623848,7,0.6
700.6193336214312,6,0.6
700.6451661054704,6,0.6
701.7468916032226,5,0.6
702.7371670067906,4,0.6
703.8085524454173,5,0.6
704.860712682629,4,0.6
704.914802911252,4,0.6
705.0410140407637,4,0.6
705.5057778630118,3,0.6
707.0328829840032,4,0.6
707.4205853610594,3,0.6
708.6755677846891,2,0.6
709.7167828975314,1,0.6
710.1062207139528,1,0.6
710.4921216117552,0,0.6
712.0581434834738,1,0.6
712.2491468979316,0,0.6
712.882302777496,0,0.6
714.0401171161894,0,0.6
714.1259318729809,0,0.6
714.4664745725963,0,0.6
714.6090907489298,0,0.6
715.0633495575897,1,0.6
715.1660250429481,0,0.6
716.0273910337299,1,0.6
716.0912547648607,2,0.6
716.487813026855,3,0.6
716.5459877937801,2,0.6
716.5971836056057,3,0.6
716.8592200845408,3,0.6
716.9318765509165,3,0.6
717.4821455059156,2,0.6
717.8498274485386,2,0.6
717.8938256160795,2,0.6
718.5979928974718,1,0.6
718.7282191982533,2,0.6
719.3366474925317,1,0.6
719.6307560142119,2,0.6
719.9405682260236,1,0.6
719.9444998390736,2,0.6
720.8634402407821,3,0.6
721.509667218308,4,0.6
722.3692008176165,5,0.6
722.6316907165497,4,0.6
722.7501819730912,4,0.6
723.2583295495938,3,0.6
724.8696505562307,2,0.6
726.6271046582857,1,0.6
727.380990931773,0,0.6
727.6409859452775,0,0.6
728.0122857579781,1,0.6
729.1118944500716,0,0.6
731.074700469482,0,0.6
731.2044428201647,0,0.6
731.2453182607792,1,0.6
731.9596337666422,0,0.6
733.6965672624976,0,0.6
736.2820996363185,0,0.6
736.4580127623109,0,0.6
736.8507104444164,1,0.6
737.2920552008675,0,0.6
737.3170530182288,1,0.6
737.501413457503,2,0.6
738.5457406000215,3,0.6
738.5563665193857,2,0.6
739.4443102850751,1,0.6
739.5519635825456,1,0.6
740.0045930567809,0,0.6
740.7887671756937,1,0.6
741.7612589242268,2,0.6
742.4185204912828,3,0.6
742.5425465307552,4,0.6
742.8068680421799,3,0.6
742.9175139212492,3,0.6
743.099005805496,4,0.6
745.5894367255678,5,0.6
745.8379918298962,6,0.6
746.0984197605497,5,0.6
746.6164070556011,4,0.6
747.00978706953,4,0.6
747.3469026705367,5,0.6
748.238843853037,6,0.6
749.295507195421,5,0.6
750.4143311611906,4,0.6
750.5311238587453,4,0.6
750.7050373502518,4,0.6
751.1604601254869,5,0.6
751.4402579577219,6,0.6
751.8889780229707,5,0.6
752.3961888335222,4,0.6
752.5226234420184,4,0.6
753.3690908916088,3,0.6
753.7410889789032,3,0.6
754.5470684436375,4,0.6
754.736755398535,3,0.6
755.4287582224839,2,0.6
756.7004148973581,1,0.6
757.494553450612,0,0.6
759.3065616064524,1,0.6
759.5061710513634,2,0.6
759.9385741022293,1,0.6
761.7901749950623,2,0.6
763.0150572880573,3,0.6
763.4075625068963,2,0.6
763.5947363170112,2,0.6
763.7051834142148,3,0.6
763.8871793770832,3,0.6
763.8970284307253,4,0.6
764.1079486480968,3,0.6
764.3559461480448,4,0.6
765.1399376133556,5,0.6
765.6499687083057,4,0.6
765.9069891198714,5,0.6
766.1088652582014,5,0.6
766.3111365924071,4,0.6
767.0435201754161,3,0.6
767.1597657307317,4,0.6
769.9429768064751,3,0.6
771.135741869114,2,0.6
771.1999380352925,3,0.6
773.5992965246643,4,0.6
774.0065986968565,5,0.6
775.003652090904,6,0.6
775.4957754575921,5,0.6
775.5351655270734,6,0.6
776.5271370263209,5,0.6
776.8584690387564,6,0.6
776.8786079987273,7,0.6
776.984554406465,8,0.6
777.4238717424372,7,0.6
777.540396410593,7,0.6
778.0873609798334,8,0.6
778.4134290472165,7,0.6
778.961421052057,8,0.6
780.3710581843616,7,0.6
780.689985746337,7,0.6
781.3816193211791,6,0.6
783.7927078352615,5,0.6
783.912452624805,6,0.6
783.9132653757443,6,0.6
784.5082236621198,5,0.6
785.1675171994532,6,0.6
785.9442533883208,7,0.6
786.8534388380053,6,0.6
787.2511166534346,6,0.6
787.9269349429998,5,0.6
788.2073492144093,5,0.6
788.970525090184,6,0.6
789.8424727946747,5,0.6
791.043450602414,4,0.6
791.2799149146248,5,0.6
791.6000243351996,4,0.6
791.6856202966885,4,0.6
792.3289775890336,5,0.6
792.550600229442,6,0.6
793.0896603376218,5,0.6
793.8384283354019,6,0.6
794.4191844200769,7,0.6
794.8769612682619,6,0.6
796.382949740923,7,0.6
796.3973149953986,6,0.6
796.7723790022351,6,0.6
797.5858305738268,7,0.6
798.2669916996639,6,0.6
798.573862570448,6,0.6
799.5313922779908,7,0.6
799.7920005388406,6,0.6
800.1884337970351,6,0.6
800.4141927272776,5,0.6
801.5407668400175,4,0.6
801.6154301010088,5,0.6
801.8277692342008,5,0.6
801.830881821026,5,0.6
802.8326285060896,4,0.6
802.9222038562605,4,0.6
802.9365102494991,4,0.6
803.7841812484957,5,0.6
804.2256562422888,6,0.6
805.0252010501135,5,0.6
805.0879608894845,5,0.6
805.4913146700617,5,0.6
805.6373752330146,4,0.6
805.8420666078421,4,0.6
805.858168743223,5,0.6
808.5859713830872,4,0.6
808.7787761481716,4,0.6
809.316742061909,3,0.6
809.6076376140062,3,0.6
811.2563932068597,2,0.6
812.0163621531344,1,0.6
812.9614270454786,0,0.6
813.0450419184773,0,0.6
813.3867695212134,0,0.6
813.7017194228367,1,0.6
814.8367952137824,2,0.6
814.8818553999781,1,0.6
815.5273876009906,0,0.6
816.6325630643435,1,0.6
817.0689613796578,0,0.6
817.7999231296143,1,0.6
817.9966030580542,2,0.6
818.2230633295858,3,0.6
819.3327132196281,2,0.6
819.4779915316064,3,0.6
821.2496255492117,2,0.6
822.8797223223636,3,0.6
822.889813718805,4,0.6
823.7227999564884,3,0.6
823.9757236458084,3,0.6
825.0124272211482,2,0.6
825.3813663183097,3,0.6
825.3962432400319,4,0.6
825.657277864026,3,0.6
826.526327137623,2,0.6
827.0499232165074,3,0.6
827.3869514136285,2,0.6
828.6811225091758,1,0.6
829.0160383660607,1,0.6
830.1761465729347,0,0.6
830.421119707161,1,0.6
831.551824477745,0,0.6
831.7826572067277,1,0.6
832.2401020923087,0,0.6
833.9098802144582,0,0.6
834.3074288105821,0,0.6
834.865226585356,0,0.6
837.6534178232708,0,0.6
839.3112619737059,0,0.6
839.7869987343219,0,0.6
840.5218624849223,0,0.6
841.168969291344,0,0.6
842.2241737885304,1,0.6
842.5916915702934,2,0.6
843.1694029248227,1,0.6
843.4016608941035,2,0.6
844.4600300593487,1,0.6
845.1311257571572,2,0.6
845.7056227587841,1,0.6
846.7170737749575,0,0.6
848.3084891117247,0,0.6
848.7697059072865,0,0.6
848.9396364653657,0,0.6
849.3435782768273,1,0.6
849.7549872648241,2,0.6
849.930030758122,1,0.6
851.1149176172619,2,0.6
851.4054014951112,1,0.6
851.4057522105069,1,0.6
853.3695048176979,0,0.6
854.4166101590654,0,0.6
854.6529098890273,1,0.6
855.2343591218004,0,0.6
858.2441536641531,1,0.6
858.8243787074368,0,0.6
859.1829553406692,0,0.6
860.531731579255,0,0.6
860.9483203611524,0,0.6
861.7221962068342,0,0.6
862.2401531902561,0,0.6
862.8867990637689,0,0.6
863.6251861552829,1,0.6
863.9097058633835,0,0.6
864.7859079344587,1,0.6
864.8121600763233,0,0.6
865.258905982292,1,0.6
866.2217416164225,0,0.6
867.7752250547323,0,0.6
868.1522065024141,1,0.6
868.4659800095268,0,0.6
870.757859443224,1,0.6
870.7903950554409,0,0.6
871.4171365912187,1,0.6
872.1061276000781,0,0.6
874.2008234574047,0,0.6
876.5741122685671,0,0.6
876.7792136807986,0,0.6
877.9201425506494,1,0.6
883.2190998211474,2,0.6
883.5522686032834,1,0.6
884.3681606413675,0,0.6
884.5093104034368,0,0.6
886.906425070754,1,0.6
886.9275722401377,0,0.6
887.2049811477054,0,0.6
887.3621281132401,0,0.6
887.8692544898329,0,0.6
888.4970572755834,0,0.6
889.042017953424,1,0.6
889.1865482295402,0,0.6
890.7774659189056,0,0.6
891.563437427254,1,0.6
892.0921180604352,0,0.6
892.4700181222386,1,0.6
893.5553720359588,0,0.6
896.3086772996592,0,0.6
897.8299823197607,0,0.6
898.136483917605,0,0.6
898.7731400573355,0,0.6
898.7941448598706,1,0.6
900.1574585088978,0,0.6
902.0040270576136,0,0.6
902.4899622396841,0,0.6
902.8534160302277,1,0.6
902.9213242713604,0,0.6
903.9205646293419,0,0.6
904.0343144495982,0,0.6
904.048992495765,0,0.6
904.1818730745476,0,0.6
904.5861991697781,1,0.6
905.2341276465503,0,0.6
905.2735639060937,0,0.6
905.5631191318713,0,0.6
906.3056089446878,1,0.6
906.3752553696833,2,0.6
908.2863983573889,1,0.6
908.3427549230454,2,0.6
908.7906212105796,1,0.6
909.3518389097337,0,0.6
912.005846809901,0,0.6
914.1328506754203,0,0.6
914.7160511822955,1,0.6
915.0947976026245,0,0.6
915.1933174926633,0,0.6
915.3242006751769,0,0.6
915.4409292618205,0,0.6
915.7522831030885,1,0.6
917.709840605588,2,0.6
918.2894973222141,3,0.6
919.2261675574688,4,0.6
919.5420544870316,3,0.6
920.315905399925,2,0.6
920.4101518308875,3,0.6
920.504530281953,3,0.6
920.5716827129648,3,0.6
921.1313574444491,4,0.6
921.6108518609738,3,0.6
922.0763921756103,3,0.6
923.247047423409,2,0.6
923.6616071451622,3,0.6
924.0477660745331,2,0.6
925.8194469553656,3,0.6
925.8693768106144,2,0.6
925.9225676305406,2,0.6
926.106331320062,2,0.6
926.2741756918106,2,0.6
926.3299583097048,2,0.6
928.0181126279326,1,0.6
928.3093497284212,2,0.6
929.1444735663645,3,0.6
929.1691442962015,2,0.6
929.4467064959131,2,0.6
931.3129521164774,1,0.6
932.3469420030628,0,0.6
934.645256845851,0,0.6
934.8032522670816,0,0.6
935.7007737300611,0,0.6
936.2391562573414,0,0.6
936.2884349487522,0,0.6
936.3028230260021,0,0.6
936.6982419443223,0,0.6
936.7375658883295,0,0.6
937.3974046075255,0,0.6
937.853291251353,1,0.6
937.8696545696464,1,0.6
939.203734946206,2,0.6
939.2832154569313,1,0.6
939.8574878221359,0,0.6
940.7894620664908,0,0.6
940.8238124657038,1,0.6
941.4027167490998,0,0.6
941.4332215422747,1,0.6
942.5387290834279,0,0.6
942.735333205549,1,0.6
942.8676924862059,2,0.6
943.1694612500442,3,0.6
943.3990125870222,4,0.6
943.8294502789705,3,0.6
946.1237215104898,2,0.6
946.204858713846,2,0.6
946.3958886526007,2,0.6
946.5576765729436,3,0.6
946.9261482860177,2,0.6
947.0010519934864,3,0.6
947.0657047415514,3,0.6
947.0706169090035,3,0.6
947.5758062950621,2,0.6
948.3689890972793,1,0.6
948.4499392314361,1,0.6
949.0763766200153,2,0.6
949.5810284781201,3,0.6
949.7803266822444,2,0.6
950.732592649635,3,0.6
950.7499648954171,2,0.6
951.8148698532734,3,0.6
951.8308682053759,4,0.6
952.0454003816262,5,0.6
952.3831912611643,4,0.6
952.9338210867069,5,0.6
952.9674001010818,6,0.6
953.2966700431699,7,0.6
953.5896138235576,8,0.6
954.900665291381,7,0.6
954.9367143054262,7,0.6
955.3743339291535,7,0.6
955.6769995019833,8,0.6
956.0346586425896,7,0.6
957.7347235840517,8,0.6
958.1998044608937,9,0.6
958.3396020956498,8,0.6
958.3674704036503,9,0.6
958.4037815366581,9,0.6
959.8194370488724,10,0.6
960.2368445235113,11,0.6
962.7889311380169,12,0.6
963.1499843877918,11,0.6
963.3829218297891,11,0.6
963.8059738884974,12,0.6
964.01981700679,11,0.6
964.1205711897712,12,0.6
964.1821933687121,12,0.6
964.6450035428896,11,0.6
965.6129679895149,10,0.6
966.0115445261699,10,0.6
966.0998861205578,11,0.6
967.3818963986951,10,0.6
967.9894861918574,11,0.6
968.1186138945213,10,0.6
968.3746856936318,11,0.6
970.1196318679366,10,0.6
970.7606153937219,9,0.6
971.0680477693635,9,0.6
971.4884715235258,10,0.6
971.6618132443409,9,0.6
971.7624114362426,9,0.6
972.3093460847344,8,0.6
973.239710827096,7,0.6
973.423947241412,7,0.6
973.6101941056256,8,0.6
973.663073502938,9,0.6
973.842119188777,8,0.6
973.9817859942418,9,0.6
974.0213352461785,9,0.6
974.5256710896347,10,0.6
974.8191150573626,9,0.6
974.8589751777143,9,0.6
975.469708685979,8,0.6
976.4962727322043,9,0.6
978.2282301579772,8,0.6
978.938388271277,7,0.6
980.8344185873372,8,0.6
981.0096414905644,7,0.6
981.3388756005079,8,0.6
981.660657123241,9,0.6
981.9191763073438,8,0.6
983.3138023282744,9,0.6
984.2266046463028,8,0.6
985.3362383164125,7,0.6
985.9867789757355,8,0.6
986.4840339096955,9,0.6
987.9003495778848,10,0.6
988.1070601655447,9,0.6
988.5315876750486,9,0.6
988.6417449484595,8,0.6
988.9246599950899,8,0.6
989.2816882915187,7,0.6
990.8942947843236,6,0.6
992.7706290741015,5,0.6
993.0991960159196,5,0.6
994.7365751456207,4,0.6
994.7917696943247,4,0.6
995.36548711761,3,0.6
996.2676383961915,2,0.6
996.5736997644133,2,0.6
996.7220659706212,3,0.6
996.7868596811173,2,0.6
996.8905475915545,2,0.6
997.4228595034921,1,0.6
997.4431927427221,1,0.6
997.6934822973203,2,0.6
997.8480463123542,3,0.6
997.86105030596,3,0.6
998.4042605905627,4,0.6
999.5602574051526,5,0.6
0.7181801981987076,0,0.45
0.8959531434977817,0,0.45
0.9927233464769966,1,0.45
1.166519893887063,2,0.45
1.249813137549773,3,0.45
1.6532416956598261,2,0.45
1.7079990571299484,2,0.45
2.6147135894977116,1,0.45
3.85827205772934,2,0.45
6.863513547387454,3,0.45
7.279101065717538,4,0.45
7.521744190185723,3,0.45
7.538407718514356,4,0.45
7.7404067714701394,4,0.45
8.193910035040844,3,0.45
9.18295949111856,2,0.45
9.39954361412579,2,0.45
9.733243099849759,1,0.45
9.994763238108236,1,0.45
10.248644971509119,0,0.45
12.222109422192341,0,0.45
12.749979331032547,0,0.45
13.232605930482881,1,0.45
14.265328104842014,0,0.45
14.684196527017473,0,0.45
15.508709146467508,0,0.45
16.21669942298506,0,0.45
17.39673122633218,0,0.45
17.550935091189015,0,0.45
19.866848634727475,0,0.45
20.67645618039284,1,0.45
20.73865585655631,0,0.45
21.24571374506415,0,0.45
21.35570200791579,0,0.45
21.825198520629733,0,0.45
21.967801130174617,0,0.45
22.48501659463964,1,0.45
22.648572135828182,0,0.45
25.24521063248465,0,0.45
26.113300733692327,1,0.45
28.455466549047475,0,0.45
28.624418642978327,0,0.45
29.76064435117286,0,0.45
30.774418588542535,0,0.45
31.391836400343877,0,0.45
32.93224106359408,0,0.45
34.82530276194122,0,0.45
36.80424736295339,0,0.45
36.82628034594869,1,0.45
37.68023617823387,0,0.45
38.28568659621264,0,0.45
38.49187953462705,0,0.45
38.594521908095984,0,0.45
39.3750232775735,0,0.45
39.4022046820438,0,0.45
39.417017834221895,0,0.45
40.64280483082944,1,0.45
41.20837017938206,0,0.45
42.19582656370775,0,0.45
44.629811466632475,1,0.45
44.95021973200917,2,0.45
45.24378152311449,3,0.45
45.58380992020585,2,0.45
49.056438246375286,1,0.45
49.388868928982404,1,0.45
49.74364636529069,2,0.45
50.15052137921817,1,0.45
50.68171347300636,0,0.45
51.69688741084587,0,0.45
52.60759404641709,1,0.45
52.77002109913469,2,0.45
52.915031521715505,3,0.45
53.76377014656625,2,0.45
54.972509554301524,1,0.45
55.59464528366757,2,0.45
56.592663928867715,3,0.45
56.64878499423174,2,0.45
57.21020179093592,1,0.45
57.48670930809413,1,0.45
57.98621791385274,2,0.45
60.19227251324251,1,0.45
60.48960497163688,1,0.45
61.00662490172042,2,0.45
61.3567703450979,1,0.45
64.86021948947456,0,0.45
66.20155414067887,1,0.45
66.58179707971964,0,0.45
66.6157575476594,0,0.45
67.00102707181374,1,0.45
67.13745705209563,0,0.45
67.325977554027,0,0.45
67.65734959902933,0,0.45
68.38939695872917,0,0.45
68.58808234280438,0,0.45
69.53577722907922,0,0.45
70.15528990214081,0,0.45
70.80248294756251,1,0.45
70.8155239723822,0,0.45
71.48083245401172,0,0.45
72.09363454163696,1,0.45
72.68039551912456,0,0.45
72.89869731210594,0,0.45
73.77641438766943,1,0.45
77.6522274185528,2,0.45
79.45923636359318,3,0.45
79.56820742818205,2,0.45
79.9823287104128,2,0.45
80.33556687252225,3,0.45
80.33928630029057,2,0.45
80.40965270073357,2,0.45
82.27214510642433,1,0.45
82.65538586978532,2,0.45
82.71670683262988,3,0.45
83.44369258233401,4,0.45
83.8605601376388,3,0.45
84.27567038381848,3,0.45
84.48853589689686,4,0.45
87.53481858736276,5,0.45
88.22097024017306,6,0.45
88.322704681234,7,0.45
90.14803748301617,8,0.45
90.61485512719773,7,0.45
91.34942049090652,8,0.45
91.6318768104619,7,0.45
92.59417345985217,6,0.45
93.16866308636043,5,0.45
93.74746679571983,6,0.45
94.09133445325634,7,0.45
94.12597085645439,8,0.45
94.36414392224438,7,0.45
95.00030837722915,8,0.45
95.2575442432222,7,0.45
95.72266534254497,7,0.45
95.73937434001442,7,0.45
97.06011824253275,6,0.45
99.04507443044514,5,0.45
99.46757684032062,5,0.45
100.61245257682918,6,0.45
101.84048928231373,5,0.45
101.84841996732328,5,0.45
101.89131352165835,5,0.45
102.1282086543328,5,0.45
104.46504495652862,4,0.45
104.50130081862562,4,0.45
104.82183784631908,5,0.45
105.22385239995673,4,0.45
105.40831452415253,4,0.45
105.94981903102132,3,0.45
107.24398504796412,4,0.45
107.2768907857239,5,0.45
107.40398066776268,6,0.45
107.52725921291301,5,0.45
107.62216820706604,5,0.45
107.86811529899398,5,0.45
107.99003731314247,5,0.45
108.1828088514022,4,0.45
108.70790586390356,3,0.45
108.82662236320999,4,0.45
109.56071169345644,3,0.45
111.29109076707981,2,0.45
111.57382052281078,2,0.45
112.00985705238838,1,0.45
112.77382666137488,0,0.45
113.46480123066948,0,0.45
114.33537884943917,1,0.45
114.94400578378213,0,0.45
115.11741708504574,0,0.45
116.24794726277811,0,0.45
117.99925943005827,0,0.45
119.45857733154924,1,0.45
119.4609477176592,2,0.45
119.65101373701549,3,0.45
120.33350829372947,2,0.45
122.8717817943928,1,0.45
123.17251551474062,2,0.45
123.69110551896857,1,0.45
123.7787980600334,1,0.45
124.63782017047981,0,0.45
124.933285950252,0,0.45
126.0270939814842,0,0.45
127.94006856029434,1,0.45
128.03214722005708,0,0.45
128.9838173592194,1,0.45
131.9209083104754,0,0.45
132.4630005157173,1,0.45
133.72765734461828,2,0.45
135.47756432611934,1,0.45
136.4017085057408,0,0.45
137.42004216745954,1,0.45
139.177860924517,0,0.45
139.76051987296472,1,0.45
139.8264433890073,2,0.45
139.8846381341776,3,0.45
140.72241756459655,2,0.45
143.29373511183033,3,0.45
143.3957027321296,2,0.45
144.65599490389368,1,0.45
144.67493122983905,1,0.45
145.66123101929074,2,0.45
146.61390292920748,3,0.45
147.32606138808504,2,0.45
148.07292110106872,1,0.45
148.64035788900796,2,0.45
148.92924983561102,3,0.45
150.04978207367958,2,0.45
151.569081887064,1,0.45
152.3987174424402,2,0.45
152.4430111800392,1,0.45
154.65283524749537,0,0.45
154.72957931203516,1,0.45
155.6580404782824,0,0.45
156.09998490653706,0,0.45
156.56332669465326,0,0.45
156.95113219832805,0,0.45
156.99878473387645,0,0.45
157.11616943914788,0,0.45
157.1604387857985,1,0.45
157.26550788659995,1,0.45
157.5258120336787,2,0.45
159.07222605464273,3,0.45
159.53692034339545,2,0.45
159.63349365289707,3,0.45
161.30297001911458,4,0.45
161.35727143583406,5,0.45
161.81683792553258,4,0.45
162.06822602228846,5,0.45
162.73577668195455,4,0.45
162.82189554250968,4,0.45
163.50742176475734,5,0.45
164.9579432033427,4,0.45
165.64797880043002,3,0.45
165.78808332001324,4,0.45
165.8217512007225,5,0.45
166.42194664603798,6,0.45
166.9160911883423,5,0.45
168.4850047674717,4,0.45
168.53248549810465,4,0.45
168.7872169993395,4,0.45
169.24227736330695,3,0.45
169.27837695645132,4,0.45
171.44133101539714,5,0.45
172.2729567123658,6,0.45
172.2818028351548,5,0.45
172.45251527272248,6,0.45
173.13901811625618,5,0.45
173.14662651880354,5,0.45
174.80990780981318,4,0.45
176.99434375630423,5,0.45
177.57508297616224,6,0.45
177.64444625700267,7,0.45
178.03559782451762,8,0.45
179.93385477950878,7,0.45
180.37453807698878,7,0.45
181.56634534421758,6,0.45
181.98234212036982,6,0.45
182.874843599903,5,0.45
184.05815087536288,4,0.45
184.7454693866982,3,0.45
184.97351113549107,3,0.45
186.6504912555228,2,0.45
186.74775805904656,2,0.45
187.09628413136028,2,0.45
187.86234166771723,3,0.45
188.11342096982543,4,0.45
188.8237043010949,3,0.45
188.9565938128214,4,0.45
189.10324995853892,5,0.45
189.4318602966924,4,0.45
189.63311855842616,5,0.45
189.71501897423622,5,0.45
189.90269900033792,6,0.45
189.93521100729967,7,0.45
191.13140922662265,6,0.45
193.3868051082794,5,0.45
193.5735432647344,5,0.45
194.3723855599467,4,0.45
194.67134882499784,4,0.45
195.0663423198924,5,0.45
196.02751509697364,4,0.45
196.28228926005937,4,0.45
197.86647951923564,3,0.45
199.39030995470475,4,0.45
199.78503103810712,3,0.45
199.84451668184568,2,0.45
200.08790271757533,2,0.45
201.000123723856,3,0.45
201.5577267077622,2,0.45
201.7572107851244,3,0.45
202.50545460144568,2,0.45
203.03450814488016,1,0.45
203.26520787357262,1,0.45
204.5453013769264,0,0.45
205.32998124329802,0,0.45
205.75668961572399,0,0.45
206.32967121275192,0,0.45
207.26210028715838,0,0.45
207.76198476000778,0,0.45
208.2909609598965,0,0.45
209.11832424076852,1,0.45
209.3661804077906,0,0.45
210.40900714692623,0,0.45
211.58868785573736,0,0.45
212.556267020633,0,0.45
212.63322716179584,0,0.45
212.9362451177601,0,0.45
213.49614583527824,0,0.45
214.03159451064565,0,0.45
214.717674675512,1,0.45
216.68523025448542,0,0.45
217.29900049630683,1,0.45
217.4284953299337,0,0.45
217.66039279856835,0,0.45
217.7288796331837,0,0.45
218.720663800576,1,0.45
219.81381301538485,0,0.45
220.59440941261346,0,0.45
222.31620638182278,0,0.45
222.6463324680076,1,0.45
223.17359610750538,2,0.45
223.8219648882525,3,0.45
223.89343780342023,2,0.45
224.16252122927014,2,0.45
225.7856501936335,3,0.45
226.4986535526272,4,0.45
226.91248439396085,5,0.45
227.8021504912876,4,0.45
228.45908811452762,3,0.45
228.7065234682219,3,0.45
229.89194292381907,4,0.45
230.7914823589502,3,0.45
231.61593127866644,4,0.45
232.53830925171954,3,0.45
232.56339426333548,3,0.45
233.34100317484882,4,0.45
233.38696075726446,5,0.45
234.15500981612593,4,0.45
234.19105490395904,4,0.45
234.57543631936346,4,0.45
234.6694484771334,3,0.45
234.78155646776224,3,0.45
238.0378309655795,2,0.45
239.41139304861713,1,0.45
239.68052859310657,1,0.45
240.24085908471167,2,0.45
240.85173008076745,1,0.45
240.94183843478413,1,0.45
241.36521675554718,0,0.45
241.9902759127787,0,0.45
243.4562408673713,1,0.45
244.7346400595851,2,0.45
247.04724373508535,1,0.45
247.1655922938047,1,0.45
248.32285197852235,0,0.45
249.33762963254847,1,0.45
249.96974168680373,0,0.45
249.97336612744425,0,0.45
250.79226918837173,0,0.45
251.22265918782327,0,0.45
251.94879706549233,0,0.45
252.1787274631458,0,0.45
253.0349997983766,0,0.45
253.05336396736212,0,0.45
253.11649880820514,0,0.45
253.3911470875833,1,0.45
254.08123493422343,0,0.45
254.2313145296246,1,0.45
256.5358371831163,0,0.45
257.14796456848677,0,0.45
258.13235152578477,1,0.45
258.6639929678474,0,0.45
258.71805737954173,0,0.45
259.0921965236146,0,0.45
260.1391884985277,1,0.45
260.6660620009602,2,0.45
262.1907701148394,1,0.45
262.8925884449182,2,0.45
263.98832508249717,3,0.45
264.2746369233543,4,0.45
265.1544859720954,3,0.45
266.70462096448233,2,0.45
266.9759931645657,2,0.45
267.1435762078951,2,0.45
268.901294965243,1,0.45
269.3396394943354,1,0.45
271.2782988899082,0,0.45
271.8972151985115,1,0.45
272.2346151884861,0,0.45
272.8613816053501,0,0.45
273.4055368058082,1,0.45
275.1835688445764,2,0.45
275.4284324428407,1,0.45
276.90905981979455,0,0.45
277.2184828511158,0,0.45
277.7789647266177,0,0.45
278.0798868624984,1,0.45
278.383197487776,0,0.45
278.5998578072603,0,0.45
278.70174664871837,0,0.45
278.72589024856563,0,0.45
279.0537291971504,0,0.45
279.37951945264257,0,0.45
280.3782693533705,0,0.45
280.69980039274117,1,0.45
281.2065103317002,2,0.45
281.949084401887,3,0.45
283.53912090063994,2,0.45
283.94593835350315,3,0.45
285.22501670577947,4,0.45
286.0712925952274,5,0.45
286.5515663311112,6,0.45
288.52284317924244,5,0.45
289.3615335268061,4,0.45
289.93026956528803,5,0.45
290.9601609633662,4,0.45
292.16251876913003,3,0.45
292.28426718435213,4,0.45
292.4144495795203,4,0.45
293.69655671054505,3,0.45
293.99451706138586,3,0.45
294.132619052298,3,0.45
294.38564229303086,4,0.45
297.6272945746793,5,0.45
297.6331109730858,4,0.45
298.11199892204473,4,0.45
298.1342195605042,3,0.45
300.008936534249,2,0.45
300.0091618077188,3,0.45
300.0534311629071,3,0.45
300.8349373538237,2,0.45
300.92263829077933,2,0.45
302.52486997447335,1,0.45
302.8436977957867,1,0.45
304.56085166923947,0,0.45
305.24284397576776,0,0.45
305.8558428342468,0,0.45
306.5675169583304,0,0.45
307.5900949031164,0,0.45
307.89566163392345,1,0.45
308.85451370480195,2,0.45
310.2806989360097,1,0.45
310.99130919337074,0,0.45
311.4983929548101,0,0.45
313.04532546420177,0,0.45
313.07887601992985,0,0.45
314.53630860325524,0,0.45
315.1870187938261,0,0.45
315.43806756096853,0,0.45
315.49882074226764,0,0.45
315.72136741968194,0,0.45
315.8449634463729,0,0.45
316.10473615401264,0,0.45
316.1220228126693,0,0.45
317.7203519404476,1,0.45
318.8293935626501,2,0.45
319.01518142093727,1,0.45
319.05246055653197,2,0.45
319.5260883090334,1,0.45
319.6090741837089,1,0.45
320.656602618044,2,0.45
320.74778160207654,1,0.45
321.0899055614863,1,0.45
321.0956708361487,1,0.45
321.6646664991109,2,0.45
322.74647088941583,1,0.45
322.8847051569979,1,0.45
323.13296984306214,1,0.45
323.16255310149967,1,0.45
323.46908866888236,0,0.45
323.84632837238235,0,0.45
324.0954560037562,0,0.45
324.6512978714463,0,0.45
324.8498134923194,1,0.45
325.70069202940397,0,0.45
327.0539567133956,0,0.45
327.4860627007168,0,0.45
327.54769049679135,0,0.45
327.8354627172145,0,0.45
328.0047797288318,0,0.45
329.6924494673128,0,0.45
330.5821963003723,0,0.45
332.3993896057005,0,0.45
332.96924974086573,1,0.45
333.23948045200143,0,0.45
333.29054133012124,0,0.45
335.2901779705474,0,0.45
335.70635031472347,0,0.45
336.7676058945336,0,0.45
337.50885898299885,1,0.45
337.79477345962584,0,0.45
339.4433812549295,1,0.45
339.96154673879624,0,0.45
340.00025305570404,0,0.45
340.46566277439564,0,0.45
340.98191558399816,0,0.45
341.13744954424953,0,0.45
342.97765189276794,0,0.45
343.0427955351586,0,0.45
343.97487231825875,1,0.45
344.69639337866323,2,0.45
347.00856452653005,1,0.45
349.1816547789982,2,0.45
349.28519156739446,1,0.45
350.145614765622,0,0.45
350.21592076779524,0,0.45
350.7835735155979,0,0.45
351.16764495776386,1,0.45
352.2061086465023,0,0.45
353.52215137741285,0,0.45
353.83428941682917,0,0.45
353.8471492946158,1,0.45
355.1889895918168,0,0.45
355.6248766574618,0,0.45
356.0525155519349,1,0.45
356.6609412318443,0,0.45
356.8350729729283,1,0.45
359.23563046508673,0,0.45
359.29251175793905,0,0.45
359.52899558667326,0,0.45
360.4159793959219,0,0.45
361.6380761155033,1,0.45
362.9390988971721,2,0.45
363.39263925608094,3,0.45
365.22826786509194,4,0.45
366.39350756392366,3,0.45
366.80691130064275,4,0.45
369.28284742227913,5,0.45
369.6796985381062,4,0.45
369.8595766593672,5,0.45
370.1112723779207,5,0.45
370.31976060885796,6,0.45
370.9521194829995,7,0.45
371.1006500052173,6,0.45
371.8584992139851,5,0.45
372.7564148461274,6,0.45
373.7286840867803,5,0.45
373.80387870217254,6,0.45
374.4758077215758,5,0.45
375.63957701683864,4,0.45
376.22923150173716,3,0.45
377.45331983433016,4,0.45
377.87176817263605,5,0.45
378.0987586954306,6,0.45
378.52631224465995,5,0.45
378.635939327617,6,0.45
380.3531398041062,5,0.45
384.2632468422198,4,0.45
384.3155614783903,4,0.45
384.3169031390897,5,0.45
384.35922644560833,6,0.45
384.6205859933489,6,0.45
386.495156397062,5,0.45
391.67311555140265,4,0.45
391.7344121637051,4,0.45
392.98009193374065,5,0.45
393.0667622615479,6,0.45
393.5011042582116,5,0.45
393.58555830323047,5,0.45
393.60554661317656,5,0.45
394.9765865147285,4,0.45
395.5101562525248,3,0.45
396.4306855148265,4,0.45
396.6175909877665,3,0.45
397.0245464345115,4,0.45
397.628098901061,3,0.45
397.6643194287852,3,0.45
398.2223525352706,2,0.45
398.4328816448881,2,0.45
398.56046400004783,3,0.45
398.8385987748451,4,0.45
398.99146801532123,3,0.45
399.0046634302092,3,0.45
399.21445828012077,3,0.45
399.34540672457484,3,0.45
399.5826990703823,2,0.45
400.35944158884143,1,0.45
401.81924082916487,0,0.45
403.53352215252954,0,0.45
404.1766092978884,0,0.45
404.87625762135906,0,0.45
405.0267147060211,1,0.45
405.4046606343388,0,0.45
405.49800536710814,0,0.45
406.4066062630433,0,0.45
406.55291620285055,1,0.45
406.9283354219929,2,0.45
407.0105495588376,3,0.45
407.3128087282091,4,0.45
407.4093355704483,5,0.45
407.430071550484,6,0.45
407.5297772638661,7,0.45
408.25481463082406,8,0.45
409.3600122543306,7,0.45
409.9188281121347,6,0.45
410.1279648084971,6,0.45
410.19489385890034,6,0.45
410.3290250576586,6,0.45
410.3464432839629,6,0.45
410.3580288302983,6,0.45
411.44063070707193,7,0.45
411.65790331711884,6,0.45
411.85300728188275,6,0.45
412.74050397148477,7,0.45
413.06724353541125,8,0.45
413.1273694354894,9,0.45
413.964975087381,10,0.45
414.10654274328766,11,0.45
415.0628829594043,10,0.45
415.11441883861295,11,0.45
415.6787312532131,10,0.45
417.15869879387037,11,0.45
417.4658431735836,12,0.45
417.5399443526034,11,0.45
417.88839872946966,11,0.45
417.9716919828468,11,0.45
418.13889486435517,12,0.45
418.9879727258061,11,0.45
420.2662459607164,10,0.45
420.42918052745995,10,0.45
420.75014307567426,11,0.45
421.4855570066844,10,0.45
421.54494548390363,11,0.45
421.8746958611342,12,0.45
421.9415528851416,13,0.45
422.3526190525589,12,0.45
423.81111440770337,11,0.45
425.01438661509786,10,0.45
425.4915511037657,10,0.45
425.7588440248818,9,0.45
427.374255104303,8,0.45
428.0977859403941,7,0.45
428.47044716235814,8,0.45
429.31347431080206,9,0.45
429.31858956879097,8,0.45
429.5385153233026,8,0.45
430.55664806448766,7,0.45
431.820947912044,6,0.45
431.9521918479846,6,0.45
432.81572810999467,7,0.45
432.90664124201663,6,0.45
433.1262877673977,7,0.45
433.35870912744053,7,0.45
437.97992298689235,6,0.45
439.2141679321246,5,0.45
440.43098631783346,4,0.45
440.56493042777896,5,0.45
440.6179824518498,5,0.45
441.5215630590246,4,0.45
441.6260317190522,5,0.45
441.7874033083561,5,0.45
442.81396692759097,6,0.45
443.445686783965,5,0.45
444.13285988193593,6,0.45
444.52752430514516,7,0.45
444.56440125619116,6,0.45
444.95017044836965,6,0.45
445.84528056695905,5,0.45
446.9718465049232,6,0.45
448.193609193191,7,0.45
448.3905967999682,8,0.45
448.9133547276428,7,0.45
449.4579942753833,8,0.45
449.67626061772046,7,0.45
449.76228803411004,7,0.45
449.89447825892347,7,0.45
449.9626031711166,8,0.45
450.0254467583674,9,0.45
450.38976581030283,8,0.45
451.0004512043931,9,0.45
451.0323041964425,10,0.45
452.5291907217679,9,0.45
452.5762993658916,9,0.45
452.99249902938766,9,0.45
453.30020415701694,10,0.45
456.27870931442567,11,0.45
456.43643262483494,10,0.45
456.78087555558227,10,0.45
457.31476412703233,9,0.45
457.5235290916453,9,0.45
457.65444314770536,10,0.45
457.7267073514293,11,0.45
458.32204363714453,10,0.45
458.40869594929086,10,0.45
458.9007471514013,9,0.45
460.5638426956164,8,0.45
461.92890352886707,7,0.45
463.49645395809637,6,0.45
463.835086930079,5,0.45
464.1120791530778,5,0.45
467.52483857766293,4,0.45
467.67050308011534,4,0.45
467.86328187906537,3,0.45
468.9127215504349,2,0.45
469.2666675867308,3,0.45
469.54168448329625,2,0.45
469.59886189393814,2,0.45
471.65111707272564,3,0.45
473.09384396317245,2,0.45
473.26263042201055,2,0.45
473.59660343534125,3,0.45
473.6131659616439,4,0.45
473.6252426007107,3,0.45
474.54196491564136,4,0.45
474.96772190883445,3,0.45
476.065171209572,2,0.45
476.63412708712514,3,0.45
477.58817632758445,4,0.45
477.89461049340355,3,0.45
478.31027440507006,4,0.45
478.4983747884873,3,0.45
478.6944568856122,3,0.45
479.1478086662945,2,0.45
479.1792228139786,3,0.45
480.7097749621464,4,0.45
480.74849284491984,3,0.45
482.36526786532966,2,0.45
484.4653991563803,3,0.45
486.97787991657873,2,0.45
487.2318709128181,3,0.45
487.48956439274144,4,0.45
488.05464842703014,3,0.45
488.51195956079374,4,0.45
489.12197525565404,5,0.45
490.3626306650359,6,0.45
490.9251644615114,5,0.45
492.5969036755347,4,0.45
492.6945949357297,4,0.45
493.28414406401777,3,0.45
496.1788061131715,2,0.45
496.6150204978718,2,0.45
496.7027374573089,3,0.45
498.0091659304982,2,0.45
499.7082862849797,1,0.45
500.0510801592642,1,0.45
501.1834730612575,2,0.45
501.4500089430023,1,0.45
502.97094228983934,0,0.45
503.4914099677079,0,0.45
503.5428914795653,0,0.45
503.8793465228989,1,0.45
504.04116981548754,0,0.45
504.16285086177527,1,0.45
505.13940774175177,2,0.45
506.7946302928631,1,0.45
507.887338644708,0,0.45
507.9977400926938,1,0.45
508.8446608651703,0,0.45
509.1923633079199,1,0.45
509.5424319873636,2,0.45
509.75864242073203,1,0.45
510.72342369442333,0,0.45
510.8908696712035,0,0.45
511.0887104738202,1,0.45
512.2362124830693,0,0.45
512.8999987857792,0,0.45
512.969380865709,1,0.45
513.0165492080569,2,0.45
513.4588371550434,1,0.45
513.5780516480106,2,0.45
514.3788943628044,1,0.45
516.7835381037416,0,0.45
517.6124478716422,0,0.45
519.3762505540483,1,0.45
519.7705055009434,2,0.45
520.02191607065,1,0.45
520.1555476717247,1,0.45
520.4843039686931,1,0.45
524.5297101448392,2,0.45
524.8062458837683,1,0.45
524.9323276356872,2,0.45
525.0363773195289,2,0.45
525.5290743464016,1,0.45
526.4213050446073,2,0.45
527.3336626857036,1,0.45
529.1576953023248,0,0.45
529.3144828738357,0,0.45
529.4706423921639,0,0.45
529.528747155412,0,0.45
530.4744238781549,0,0.45
530.8831837888706,0,0.45
531.1069152835174,0,0.45
531.8016385387473,0,0.45
532.1376768462886,0,0.45
532.3255244142458,0,0.45
532.381244992925,0,0.45
532.6972262714224,1,0.45
532.8329275064045,0,0.45
532.9206785373177,0,0.45
533.3479023855693,0,0.45
533.477199845002,0,0.45
534.3884210786093,0,0.45
534.9759292646202,1,0.45
535.3673857480785,0,0.45
535.9159466713297,0,0.45
536.8813368228482,0,0.45
538.4062370068486,1,0.45
538.6164904902214,0,0.45
538.6167224367831,1,0.45
538.6881149484987,1,0.45
540.1508886368312,2,0.45
540.4041698847116,1,0.45
540.4516747798848,1,0.45
540.6348987324054,2,0.45
540.7633286567943,2,0.45
541.4960853505188,3,0.45
541.6814857751343,4,0.45
542.0045708537457,5,0.45
543.9767580624816,4,0.45
544.2489668728762,4,0.45
545.5229640475611,3,0.45
546.9622040610196,4,0.45
548.2899313229863,3,0.45
548.7777608623796,3,0.45
550.0451934675656,4,0.45
551.2742368422386,3,0.45
551.7419216666551,3,0.45
552.1519249016742,2,0.45
552.2858973554585,2,0.45
552.5521675510408,2,0.45
552.5895432263716,3,0.45
553.6254479948321,2,0.45
554.8883920030036,3,0.45
555.3517247472755,4,0.45
555.8662673424662,3,0.45
556.2512505666606,3,0.45
556.6131936584851,4,0.45
556.7451407823885,5,0.45
557.3192868110351,4,0.45
557.3522244615997,5,0.45
557.6902159200565,5,0.45
558.5656541447078,4,0.45
559.2989044323768,3,0.45
559.5490441997925,3,0.45
561.4360627765545,2,0.45
562.0449256531659,3,0.45
562.1686855272326,2,0.45
563.076281185807,1,0.45
563.65932103698,2,0.45
564.7090871018963,3,0.45
566.9970808778286,2,0.45
567.8014623366838,1,0.45
568.0216344068215,1,0.45
568.699542683483,0,0.45
568.8530471623723,0,0.45
569.1640910843331,0,0.45
569.5141948780152,0,0.45
570.2514510232098,0,0.45
570.3276774233598,1,0.45
571.6519271612481,0,0.45
571.8752348221985,1,0.45
572.0993345282358,1,0.45
573.1094001502245,2,0.45
573.1902971669641,1,0.45
573.4420010979386,1,0.45
573.6840567860095,2,0.45
574.0593018694983,3,0.45
575.1465213618447,2,0.45
579.0834937821247,3,0.45
579.1577122024635,4,0.45
582.0889866281136,3,0.45
582.739740943999,2,0.45
583.0111581965874,2,0.45
584.7529602463245,3,0.45
585.033770521769,2,0.45
585.0394222977302,2,0.45
585.3135601303655,3,0.45
585.373377810954,3,0.45
585.621390299731,2,0.45
585.8088614539004,2,0.45
586.0601029928472,2,0.45
587.7107175366125,1,0.45
588.9773615742291,2,0.45
589.1191280695502,3,0.45
589.5224909617401,4,0.45
589.546207238729,3,0.45
590.6931944136473,2,0.45
591.0252112883038,2,0.45
591.3340369954756,3,0.45
592.5084550683871,4,0.45
592.6647531472968,3,0.45
593.0977946723943,4,0.45
594.0923462406299,3,0.45
594.6984666043759,4,0.45
594.9902291927766,5,0.45
595.285322071783,4,0.45
595.4576351279543,5,0.45
597.0280471003674,4,0.45
597.6142416522079,5,0.45
599.3758863825526,4,0.45
599.9499419675362,5,0.45
603.3671222990779,4,0.45
604.8970450211369,3,0.45
605.0477884197498,3,0.45
605.1732390907866,4,0.45
607.2314394936999,3,0.45
607.2464784811693,3,0.45
608.8676031109254,2,0.45
609.0918818862128,2,0.45
609.3846828984872,3,0.45
609.5570220329813,2,0.45
609.8543902813597,2,0.45
610.1013334736833,1,0.45
610.6852346164461,0,0.45
611.1164112634135,1,0.45
611.3242136428652,0,0.45
611.3488331784816,0,0.45
612.0920496947424,0,0.45
612.2704941647416,0,0.45
612.5142592500669,0,0.45
612.6218740787563,1,0.45
612.6347726192084,0,0.45
613.702238388891,1,0.45
615.3371307277836,0,0.45
616.7496124406591,1,0.45
617.2313659232474,2,0.45
618.1582907566462,1,0.45
618.8318028073988,0,0.45
619.1329880370945,0,0.45
619.7653242511653,1,0.45
620.7846396774806,2,0.45
620.8215600388343,1,0.45
622.1451016596059,0,0.45
624.5665266978954,0,0.45
625.4862503264961,0,0.45
626.6155831416831,0,0.45
626.7925351608471,0,0.45
627.0644542476788,0,0.45
628.7268449073093,0,0.45
629.085100415509,0,0.45
629.193620409058,0,0.45
630.6939589429104,0,0.45
631.489920939742,0,0.45
632.4993059493095,0,0.45
634.5492324070148,0,0.45
634.7633526276212,0,0.45
635.0161764645957,0,0.45
635.4131667896764,0,0.45
636.1181168674481,0,0.45
637.1022632028191,0,0.45
638.0074681512363,0,0.45
638.1389344652714,0,0.45
638.914953274709,1,0.45
638.9383937593112,2,0.45
639.5422839735837,1,0.45
639.5874282069643,2,0.45
640.1551128835372,3,0.45
640.550403080226,2,0.45
640.8024365020717,2,0.45
640.9762680813668,2,0.45
641.2334505897843,1,0.45
641.2875390094763,1,0.45
641.4723357901988,1,0.45
641.7396301356519,0,0.45
642.57805681454,0,0.45
643.814756515822,0,0.45
644.225129858986,1,0.45
646.070629146589,0,0.45
648.5432497088582,0,0.45
648.5939414711909,0,0.45
648.6995646262224,1,0.45
649.4161566061366,0,0.45
649.8458865922075,0,0.45
649.9763681836012,0,0.45
650.3672534247567,0,0.45
651.8715500615436,0,0.45
651.8736793754745,0,0.45
652.3281397792799,0,0.45
653.0352789331913,1,0.45
653.1765610433548,0,0.45
653.2139568006452,0,0.45
655.4614575855146,0,0.45
656.0345582293224,0,0.45
656.2151864763803,1,0.45
656.9740678938284,2,0.45
657.527221020732,1,0.45
657.8561364120175,2,0.45
658.1195839181682,3,0.45
659.0949756285437,2,0.45
659.7768645783581,1,0.45
660.7298981290259,0,0.45
663.6792158676113,0,0.45
663.8386075381777,0,0.45
664.0789233426748,1,0.45
664.3117235008974,0,0.45
665.3898037913007,1,0.45
665.5292839925239,0,0.45
665.6507911700659,0,0.45
665.8676215298058,0,0.45
666.989564572725,1,0.45
667.9948747468252,0,0.45
668.11581545112,1,0.45
668.3973334090492,1,0.45
669.6487645521044,0,0.45
669.8875548343142,0,0.45
670.3864616149074,0,0.45
670.5033729149567,1,0.45
672.441590587786,2,0.45
673.8145962334168,1,0.45
673.9921179743027,1,0.45
675.9677143449491,2,0.45
676.6192743647479,1,0.45
676.8741292270923,1,0.45
677.0250449946083,1,0.45
677.7003721658804,0,0.45
678.1512668819772,0,0.45
678.4212462918643,0,0.45
678.8545923829491,0,0.45
678.9216690351222,0,0.45
679.3846543815913,0,0.45
679.738817758,0,0.45
682.123133174123,0,0.45
682.6195434229568,0,0.45
683.1294079973279,0,0.45
683.1846787575672,0,0.45
685.3723153720076,1,0.45
687.3492001561888,0,0.45
687.6719747278439,0,0.45
688.1497153725262,1,0.45
688.6471402288175,0,0.45
688.7582683321964,0,0.45
689.3722441481364,0,0.45
689.5907773606067,0,0.45
690.2584061213723,0,0.45
690.2891599447277,1,0.45
694.1949185237243,0,0.45
695.1836889531266,1,0.45
695.4890605918499,0,0.45
695.653267920324,1,0.45
695.7162459686774,1,0.45
696.0429880105503,0,0.45
696.2782969089241,0,0.45
696.3411440101581,1,0.45
696.5475541431833,0,0.45
697.4969367527561,1,0.45
698.7690884653348,0,0.45
699.0545444439176,0,0.45
699.4574033781279,0,0.45
699.6624273599687,0,0.45
700.9124960818688,1,0.45
701.5611759945565,0,0.45
702.1387746072529,0,0.45
702.2310314513653,0,0.45
702.6855937581895,0,0.45
703.0268037284949,0,0.45
703.1716975385582,0,0.45
704.7795605620369,1,0.45
705.2559092003945,2,0.45
705.4852684601608,1,0.45
706.6054676854269,0,0.45
707.0197046591095,0,0.45
709.2040392204153,0,0.45
710.5383970383223,1,0.45
711.2846826056251,0,0.45
712.6718669330917,0,0.45
715.1190838054785,0,0.45
715.6676138199615,1,0.45
716.2521352368324,2,0.45
716.5795064996275,1,0.45
717.0025391766605,1,0.45
718.5356210248717,2,0.45
718.6744750212766,1,0.45
720.5118559123548,0,0.45
720.9346199694403,0,0.45
720.9694370151707,0,0.45
721.6305873550916,0,0.45
722.1540193589694,1,0.45
723.6423612213774,2,0.45
724.0694076031463,3,0.45
724.8510076258636,2,0.45
724.8948135382963,2,0.45
725.1402327279683,2,0.45
725.9900061532903,1,0.45
726.260861325002,1,0.45
726.2698864633815,2,0.45
726.3390312419842,2,0.45
726.4423982288051,3,0.45
729.0467017212399,4,0.45
729.9692838270314,3,0.45
730.8092678305858,2,0.45
730.8383391575795,3,0.45
732.2198715594582,4,0.45
732.9031882809338,3,0.45
733.3884282550467,3,0.45
733.560623501092,2,0.45
735.911917503186,1,0.45
736.7859330014805,0,0.45
737.0073705093397,0,0.45
737.9942003948045,0,0.45
738.7327083058667,0,0.45
740.3163410599147,0,0.45
740.767452455641,0,0.45
741.1431606006572,0,0.45
741.3232783745391,1,0.45
742.7914469052989,0,0.45
742.8618094238903,1,0.45
745.3600965902106,0,0.45
745.5381078054037,0,0.45
746.9301649393049,0,0.45
747.3336880562898,1,0.45
748.5865646693297,0,0.45
749.0758329590703,0,0.45
750.4420114590401,0,0.45
750.9971810461091,0,0.45
751.3404969973166,0,0.45
751.8693289228856,0,0.45
752.6653408095788,0,0.45
752.9828987969886,0,0.45
753.0302076217777,0,0.45
753.2762404313736,1,0.45
754.0070829874523,0,0.45
754.145819737108,0,0.45
754.1996867562924,1,0.45
757.2563534774608,2,0.45
757.8125885002842,1,0.45
758.1746404563326,1,0.45
758.8649098675493,2,0.45
759.0160080246513,1,0.45
759.0722778937942,1,0.45
760.5476245832997,0,0.45
760.6572099941194,0,0.45
762.011306877865,0,0.45
763.5397888975195,0,0.45
764.458008007547,1,0.45
764.5529432627985,0,0.45
764.6300399438534,1,0.45
765.2939566810976,0,0.45
765.2973230340771,0,0.45
765.6306467318092,0,0.45
766.0982129850844,0,0.45
766.6269369162171,0,0.45
766.8199380691227,0,0.45
768.5133016334053,0,0.45
769.0294763126135,0,0.45
770.9240801640674,0,0.45
771.4410998351361,0,0.45
771.8117376058616,0,0.45
772.6417920770596,0,0.45
773.4389441194969,0,0.45
774.3071274949425,1,0.45
774.4686470178507,0,0.45
774.95213956507,1,0.45
775.0310494930152,0,0.45
775.2256274728265,0,0.45
775.477510839223,0,0.45
775.8569007904422,0,0.45
777.6670366346539,1,0.45
778.110632066873,2,0.45
780.0757800079472,1,0.45
780.1646475394665,2,0.45
782.5915969259557,1,0.45
783.7723048712435,0,0.45
783.9048527695086,1,0.45
785.5561479803624,2,0.45
786.6874407593798,3,0.45
789.7984100660534,2,0.45
790.280011763041,3,0.45
791.3550808094692,2,0.45
793.1625576722644,1,0.45
793.2638712624882,1,0.45
794.0796232455576,0,0.45
795.0805676170003,0,0.45
796.2790239769165,1,0.45
796.9613017551087,2,0.45
797.6633573591082,1,0.45
798.8109680187814,0,0.45
799.0739840295391,0,0.45
799.840640171157,1,0.45
800.7883421138621,2,0.45
801.4030956067528,1,0.45
801.5889304108621,1,0.45
802.0131007675325,2,0.45
802.0775748053316,3,0.45
804.1683081619824,4,0.45
805.8192255367308,3,0.45
806.6736942346664,2,0.45
807.8378049170766,1,0.45
808.8072428275588,0,0.45
809.8609799386551,1,0.45
810.0351269967093,0,0.45
810.154741954529,0,0.45
810.4313708293199,1,0.45
810.7490694991537,0,0.45
811.0441629628131,0,0.45
811.3300025981266,0,0.45
811.7667219656435,0,0.45
812.4972456004226,1,0.45
816.0979308849567,0,0.45
817.7557935615872,0,0.45
818.5420637733092,1,0.45
818.7011461076472,0,0.45
819.2576667062971,0,0.45
820.1743659209031,1,0.45
820.3113191461637,0,0.45
820.6377780353222,1,0.45
820.9778157803107,0,0.45
821.0195021623169,1,0.45
821.1991195466163,1,0.45
821.9716838343126,0,0.45
823.2499655051903,0,0.45
823.4272531908065,0,0.45
824.4990686570477,0,0.45
826.2104296573414,1,0.45
826.3465905165547,0,0.45
827.5524857711007,0,0.45
830.3645033243727,1,0.45
830.4307746002461,2,0.45
831.9661112724707,1,0.45
832.1872595725521,1,0.45
833.2552643489296,0,0.45
833.4872012103835,0,0.45
833.987904602411,0,0.45
836.2273749949875,1,0.45
836.6515466364884,0,0.45
837.7045792888033,0,0.45
838.1321270954866,0,0.45
839.1661239441443,0,0.45
839.4798412733389,1,0.45
839.559826569038,2,0.45
840.445440984483,3,0.45
840.5021470590879,2,0.45
841.1679769986098,1,0.45
841.2767962784343,2,0.45
841.893104162802,1,0.45
842.0495439417697,1,0.45
842.7202605089402,0,0.45
842.9366470397108,0,0.45
843.2715325213305,0,0.45
844.0793454759208,0,0.45
845.2352164639716,1,0.45
846.2120039030432,2,0.45
846.5741606217939,1,0.45
846.940906544887,1,0.45
848.2786896936411,0,0.45
850.2005411280094,0,0.45
850.3778051010496,1,0.45
852.30031204746,0,0.45
852.3766739474954,0,0.45
852.8700162052506,0,0.45
853.2963660488825,0,0.45
853.7631596082767,0,0.45
854.3631250538718,0,0.45
854.8768368235523,1,0.45
855.2780886122237,0,0.45
855.3343069924354,0,0.45
857.8753091989985,0,0.45
859.2103346395579,1,0.45
859.4884389366592,2,0.45
859.8242649440376,1,0.45
860.298320038935,1,0.45
860.8600522778914,2,0.45
862.604945080882,1,0.45
863.2740974405988,0,0.45
864.0896812203206,0,0.45
864.4315750561339,0,0.45
866.2288977210418,1,0.45
867.0849674429414,0,0.45
867.2608794520532,0,0.45
868.2697759051989,0,0.45
872.7040859019762,0,0.45
874.1588070602986,0,0.45
874.5488451826767,0,0.45
874.5624123001543,0,0.45
875.0957845306548,0,0.45
875.6297458749344,0,0.45
875.7514264729384,1,0.45
877.2029813226479,0,0.45
878.0483731335446,1,0.45
879.2256801532405,0,0.45
879.7136234460357,1,0.45
880.2900725551749,2,0.45
880.5441678702358,3,0.45
880.5713209981292,2,0.45
882.8426559276293,3,0.45
883.8970876092998,4,0.45
884.3858603525911,3,0.45
885.9350113827817,2,0.45
886.1950158163133,3,0.45
886.3719457335117,3,0.45
886.4827669797003,2,0.45
886.9659323667585,2,0.45
887.2728565459411,1,0.45
887.4013535227825,1,0.45
888.2581948517048,0,0.45
890.4733829473673,0,0.45
890.5101666281419,0,0.45
891.061560939219,0,0.45
891.5616892705002,1,0.45
891.7082157196998,2,0.45
891.7772254567362,1,0.45
892.361264545398,0,0.45
892.4022963344332,0,0.45
892.4998821054577,0,0.45
892.5669844315423,0,0.45
893.3328207016673,0,0.45
895.4382289934915,0,0.45
895.8992457793852,0,0.45
896.0516025635842,0,0.45
896.0796252822564,1,0.45
896.1288260813594,2,0.45
897.1288338808503,1,0.45
898.3835853453606,0,0.45
899.1896539667991,0,0.45
899.2221294382235,0,0.45
899.2284189810028,0,0.45
899.2403873407852,0,0.45
899.6032097808234,1,0.45
900.3978315499381,0,0.45
901.7320231852235,0,0.45
901.7560568735238,0,0.45
905.2286860353814,0,0.45
905.3265576047675,0,0.45
905.7521336744642,0,0.45
906.1130048424668,0,0.45
906.5271329255405,0,0.45
906.9750289885521,0,0.45
908.99096539116,0,0.45
909.8497202084953,0,0.45
910.0008273812981,0,0.45
911.0528288610323,0,0.45
912.3737153605036,1,0.45
913.591438882871,0,0.45
914.1555482063765,0,0.45
915.601726675486,0,0.45
917.0324154360263,0,0.45
919.7125440088602,0,0.45
921.1620949988288,0,0.45
921.710282885088,0,0.45
922.3164425623432,0,0.45
922.618243825748,1,0.45
922.6312962784608,1,0.45
924.541108759252,0,0.45
926.2267726223747,0,0.45
927.0613990995396,0,0.45
927.3713697305211,1,0.45
928.5108390832752,2,0.45
930.0826709726633,1,0.45
930.2585618177485,2,0.45
930.5738481788463,2,0.45
931.1572111094044,1,0.45
931.221952321745,2,0.45
931.4449673201059,3,0.45
933.0552038832336,2,0.45
934.2262608852113,1,0.45
936.7496764856973,0,0.45
941.1096750879709,1,0.45
941.5374202774298,0,0.45
943.0685065016652,0,0.45
945.1809656124526,0,0.45
946.2968118339656,0,0.45
946.4271648284401,0,0.45
946.737364790489,0,0.45
947.4410180644891,1,0.45
947.4941487940187,2,0.45
947.5297866341002,1,0.45
948.6444348037372,0,0.45
949.1444368436406,0,0.45
949.41607874568,1,0.45
951.0556831169444,0,0.45
953.9523108205105,0,0.45
955.3430419515806,1,0.45
955.5266179000981,0,0.45
956.4024574105977,0,0.45
956.5680702816836,0,0.45
956.9707016741879,0,0.45
959.3813734657128,1,0.45
960.3183401213826,2,0.45
962.3168844842049,1,0.45
962.7709686460503,2,0.45
962.8082591112013,2,0.45
963.3209303887251,1,0.45
964.6084081207003,0,0.45
964.7001186091112,1,0.45
965.7507161369407,0,0.45
965.9492834446642,0,0.45
966.2198966575419,0,0.45
966.7395455314055,1,0.45
967.4478875371999,0,0.45
968.2340448998896,1,0.45
968.4196969859745,0,0.45
968.468130336607,1,0.45
968.5136312678726,1,0.45
968.8477970907674,1,0.45
968.9165970684293,1,0.45
969.1010358872528,0,0.45
969.7586246614283,0,0.45
969.8422209432548,1,0.45
970.8984057850091,0,0.45
971.5066789379068,0,0.45
972.4040506940319,0,0.45
972.9926910875511,1,0.45
973.2951352028637,0,0.45
974.5173395655778,0,0.45
974.6797968748031,0,0.45
974.9311927298453,1,0.45
975.8348086576286,2,0.45
976.115952197538,1,0.45
976.2387706946095,1,0.45
977.873621127397,0,0.45
979.1026097412179,0,0.45
980.9055769733518,0,0.45
981.9074978653656,1,0.45
982.2614068599165,0,0.45
982.3017379574337,0,0.45
982.5874826148873,0,0.45
982.6245886431014,0,0.45
983.8733286016557,1,0.45
984.2698513163132,0,0.45
984.4633635299268,0,0.45
986.1875119965453,0,0.45
987.5218423430232,1,0.45
990.0972277708593,0,0.45
990.7238245804554,0,0.45
992.6358568769986,1,0.45
992.744285316655,0,0.45
993.2374933254948,0,0.45
993.2966303460129,0,0.45
993.7955628251297,0,0.45
993.9339886003644,1,0.45
994.2390225259605,0,0.45
995.5495085291874,0,0.45
995.8708030445306,0,0.45
996.7164109249121,1,0.45
996.87781618121,2,0.45
996.972261104804,3,0.45
997.5620084788367,2,0.45
997.6668413565501,2,0.45
999.3667706641511,3,0.45
999.824567976203,2,0.45


==> figures/fig-experiment-teaser-activeattacker-data.txt <==
bandwidth chain_growth
0.1 0.05203299999999999
0.15000000000000002 0.060712999999999996
0.20000000000000004 0.070714
0.25000000000000006 0.084062
0.30000000000000004 0.10007099999999998
0.3500000000000001 0.117183
0.40000000000000013 0.13512600000000002
0.45000000000000007 0.152635
0.5000000000000001 0.17008999999999994
0.5500000000000002 0.18710099999999993
0.6000000000000002 0.2039219999999999
0.6500000000000001 0.21979399999999993
0.7000000000000002 0.23537699999999998
0.7500000000000002 0.25044200000000005
0.8000000000000002 0.2650829999999999
0.8500000000000002 0.27928199999999986
0.9000000000000002 0.29352800000000007
0.9500000000000003 0.3067699999999999
1.0000000000000004 0.32
1.0500000000000003 0.33276500000000003
1.1000000000000005 0.34534400000000004
1.1500000000000004 0.35760299999999995
1.2000000000000004 0.3692849999999999
1.2500000000000004 0.3804179999999999
1.3000000000000005 0.3922359999999999
1.3500000000000005 0.40286900000000003
1.4000000000000006 0.41386999999999985
1.4500000000000006 0.4227090000000001
1.5000000000000004 0.431396
1.5500000000000005 0.43952399999999997
1.6000000000000005 0.4473269999999999
1.6500000000000006 0.455428
1.7000000000000006 0.4623500000000002
1.7500000000000007 0.46882199999999985
1.8000000000000007 0.47656799999999977
1.8500000000000008 0.48385399999999995
1.9000000000000008 0.490246
1.9500000000000006 0.4967499999999999
2.0000000000000004 0.5028720000000001


==> figures/fig-experiment-teaser-noattacker-data.txt <==
bandwidth chain_growth
0.1 0.07155299999999999
0.15000000000000002 0.115809
0.20000000000000004 0.15561599999999995
0.25000000000000006 0.19169099999999997
0.30000000000000004 0.224439
0.3500000000000001 0.2546009999999999
0.40000000000000013 0.28190600000000016
0.45000000000000007 0.307704
0.5000000000000001 0.3314769999999999
0.5500000000000002 0.35356600000000016
0.6000000000000002 0.3744799999999999
0.6500000000000001 0.39360299999999987
0.7000000000000002 0.41191600000000006
0.7500000000000002 0.4289969999999998
0.8000000000000002 0.4459660000000001
0.8500000000000002 0.461035
0.9000000000000002 0.4748999999999997
0.9500000000000003 0.48879399999999973
1.0000000000000004 0.502081
1.0500000000000003 0.5139959999999999
1.1000000000000005 0.5255810000000001
1.1500000000000004 0.5368259999999999
1.2000000000000004 0.547875
1.2500000000000004 0.5580459999999997
1.3000000000000005 0.5666300000000001
1.3500000000000005 0.5770260000000001
1.4000000000000006 0.5852990000000001
1.4500000000000006 0.594051
1.5000000000000004 0.603316
1.5500000000000005 0.610095
1.6000000000000005 0.6172070000000002
1.6500000000000006 0.6250819999999999
1.7000000000000006 0.6319319999999999
1.7500000000000007 0.6391569999999998
1.8000000000000007 0.6461449999999996
1.8500000000000008 0.651305
1.9000000000000008 0.6578189999999999
1.9500000000000006 0.6628900000000002
2.0000000000000004 0.6688350000000003


==> figures/fig-experiment-teaser-spv50new-activeattacker-data.txt <==
bandwidth chain_growth
0.1 0.04442000000000001
0.15000000000000002 0.06518
0.20000000000000004 0.09210000000000004
0.25000000000000006 0.12711999999999998
0.30000000000000004 0.16024000000000002
0.3500000000000001 0.19408
0.40000000000000013 0.22358000000000003
0.45000000000000007 0.25567999999999996
0.5000000000000001 0.28256
0.5500000000000002 0.30766
0.6000000000000002 0.33322
0.6500000000000001 0.35526000000000013
0.7000000000000002 0.37627999999999984
0.7500000000000002 0.39219999999999994
0.8000000000000002 0.41118000000000005
0.8500000000000002 0.42659999999999987
0.9000000000000002 0.4414200000000001
0.9500000000000003 0.44963999999999993
1.0000000000000004 0.4513400000000001
1.0500000000000003 0.4577400000000001
1.1000000000000005 0.44470000000000015
1.1500000000000004 0.4444200000000001
1.2000000000000004 0.4513400000000001
1.2500000000000004 0.4581800000000002
1.3000000000000005 0.45678000000000013
1.3500000000000005 0.46094000000000007
1.4000000000000006 0.46968000000000004
1.4500000000000006 0.47178
1.5000000000000004 0.47391999999999995
1.5500000000000005 0.47767999999999994
1.6000000000000005 0.4827600000000001
1.6500000000000006 0.48632000000000003
1.7000000000000006 0.4940800000000001
1.7500000000000007 0.49953999999999993
1.8000000000000007 0.49858
1.8500000000000008 0.50196
1.9000000000000008 0.50968
1.9500000000000006 0.5119
2.0000000000000004 0.5203200000000001


==> figures/fig-experiment-teaser-start-data3.txt <==
time,height_delta,beta
0.07448387043727217,1,0.75
1.7863041883494006,0,0.75
4.335812020798577,0,0.75
4.665598570874354,0,0.75
4.8587858231236645,0,0.75
4.89216754663742,0,0.75
6.506279563714893,0,0.75
6.742765465305588,1,0.75
6.951835249639435,1,0.75
7.405494459042946,2,0.75
8.172609867736849,3,0.75
8.264186616022902,4,0.75
8.986370031434456,3,0.75
9.019831341401877,4,0.75
9.464421264085216,4,0.75
9.983395464078383,5,0.75
10.458770819234072,4,0.75
11.423578917322445,5,0.75
13.095788379247084,4,0.75
13.607274955904101,5,0.75
13.649896731511857,5,0.75
13.791879657816649,6,0.75
14.346023233015284,5,0.75
14.760499322848071,6,0.75
14.931881325959,6,0.75
15.637875439819684,5,0.75
17.208964609411286,4,0.75
18.655954608021496,3,0.75
18.74740155661132,3,0.75
18.826884941237775,4,0.75
18.869495446714495,4,0.75
20.511261322136708,5,0.75
20.573152741210247,6,0.75
20.747077864938635,5,0.75
21.510459877700082,5,0.75
21.5804987903211,5,0.75
21.783101101728597,6,0.75
21.934958272072485,5,0.75
22.008028905932395,6,0.75
22.085480519771252,6,0.75
22.623456016426456,7,0.75
22.78622667544837,7,0.75
23.983423789792354,8,0.75
25.031243656634555,9,0.75
25.618578597423653,8,0.75
27.06160420347781,9,0.75
28.29834035195856,10,0.75
28.411299715446248,9,0.75
29.495421159133713,8,0.75
29.93730534018911,9,0.75
30.121218700499504,9,0.75
30.43210665215792,10,0.75
30.74583279641542,11,0.75
31.093839161349205,10,0.75
31.32585504510539,11,0.75
31.8168125815395,12,0.75
32.95009477665199,11,0.75
33.68316843394739,11,0.75
33.75317432108566,11,0.75
33.8291890149164,11,0.75
34.13059059051592,12,0.75
34.37236050733269,11,0.75
34.51746691542909,12,0.75
36.82387542827702,11,0.75
37.61607929478097,12,0.75
38.452035729574156,11,0.75
38.54644419790249,11,0.75
39.20909199367821,11,0.75
39.61505591894387,10,0.75
41.0327129705742,9,0.75
41.651914610969456,9,0.75
41.72667981422187,10,0.75
43.37708870964104,11,0.75
43.892574661259445,12,0.75
44.706257576222455,11,0.75
45.363330075765056,11,0.75
45.905185791056844,10,0.75
46.51741188122664,11,0.75
48.142441918210366,10,0.75
49.16663774082574,11,0.75
49.17856760682617,12,0.75
49.977261164734614,11,0.75
51.767981320035034,12,0.75
52.973588639119875,13,0.75
52.98654858932966,12,0.75
53.06705214054745,13,0.75
53.30379596155485,13,0.75
53.74831996775916,13,0.75
54.02928232203334,14,0.75
54.11966114181508,13,0.75
54.19847475611111,13,0.75
54.55432121398888,13,0.75
54.88564830739364,13,0.75
55.3910257836105,14,0.75
55.6745844628937,13,0.75
55.9980819943341,14,0.75
57.19598727284863,13,0.75
58.39756722188735,14,0.75
60.15232991220451,13,0.75
60.499915105065554,13,0.75
60.533386434888975,13,0.75
61.72464675402421,14,0.75
62.08401422866851,13,0.75
62.51631839590792,14,0.75
63.0805893170295,14,0.75
63.556252819995045,13,0.75
63.96283556819501,13,0.75
65.67687025467514,12,0.75
66.40540465646498,13,0.75
66.55814878327433,14,0.75
66.67607604651715,14,0.75
66.9088413146224,13,0.75
67.30663072067678,13,0.75
67.6752056427472,13,0.75
67.70610431054594,14,0.75
67.79460770244512,14,0.75
67.95390126013272,13,0.75
68.14595108224334,14,0.75
70.63667041296232,15,0.75
71.63055457250053,14,0.75
73.76036006111714,13,0.75
75.15584772789911,12,0.75
75.76098068643745,12,0.75
75.8699462615787,12,0.75
76.56378925189026,11,0.75
77.32061629418882,11,0.75
77.50632073350035,11,0.75
77.6010382157267,10,0.75
78.09039958694349,10,0.75
79.57543441272418,9,0.75
79.69110313070682,10,0.75
79.84458989135058,11,0.75
79.92874053858557,12,0.75
80.07703890962713,12,0.75
80.15826324033159,12,0.75
81.12659993377427,13,0.75
81.33996013882268,12,0.75
81.38809994750655,12,0.75
81.7654851201695,12,0.75
81.85523594478039,13,0.75
82.08285098275368,14,0.75
82.14081032163762,15,0.75
83.0658497671629,14,0.75
83.38634013804833,15,0.75
83.40646165875313,16,0.75
83.62693671196143,16,0.75
84.01646485916932,17,0.75
84.52526531556553,16,0.75
85.41611258036866,16,0.75
85.56372421174119,17,0.75
86.56701956221747,18,0.75
86.64255258507549,19,0.75
86.78180100758095,18,0.75
86.86731378694854,19,0.75
89.64310339508975,20,0.75
89.70646752149638,21,0.75
90.2139165405218,20,0.75
90.31506141679952,20,0.75
90.44922783570492,20,0.75
90.65232314939131,21,0.75
90.72024067433263,21,0.75
90.75214121541728,22,0.75
91.37948487448644,21,0.75
92.37163331995211,21,0.75
92.73417666220548,22,0.75
93.37066893178178,23,0.75
94.17188607204442,24,0.75
94.6489766557688,23,0.75
95.22387306958052,24,0.75
95.96556259221319,23,0.75
96.2786536793844,24,0.75
96.53841738251373,24,0.75
96.60103342320608,24,0.75
98.13901765977836,23,0.75
98.43798303390388,24,0.75
98.62418748191018,24,0.75
98.67586030660122,25,0.75
99.20407217975959,24,0.75
99.56434445725473,24,0.75
99.82308469970145,24,0.75
100.22036680405337,25,0.75
101.99289639417638,24,0.75
102.99997256437405,25,0.75
103.44088054724104,24,0.75
104.86505501139752,23,0.75
107.42137047820367,24,0.75
107.79832043111972,23,0.75
108.66437160790403,23,0.75
109.56872853901947,22,0.75
110.54774081389633,22,0.75
112.39172675290044,21,0.75
113.67377671695498,22,0.75
113.78142473897694,21,0.75
115.19035421125695,20,0.75
115.41267811274558,20,0.75
115.508743725238,21,0.75
115.53966264303178,22,0.75
116.26513697560546,21,0.75
116.5211310613188,21,0.75
117.33977492873719,20,0.75
117.4258770136512,21,0.75
117.77998951528873,21,0.75
118.4407773441168,22,0.75
118.75175941071059,21,0.75
119.13936221427196,21,0.75
119.59329725205632,21,0.75
120.4671364168467,22,0.75
121.69133050434111,23,0.75
121.88544270018858,22,0.75
122.24503339572112,22,0.75
124.13671307357077,23,0.75
124.48986865274789,22,0.75
124.5411336372403,22,0.75
124.55412826396615,22,0.75
124.94456402066342,22,0.75
124.96235404872843,23,0.75
125.1381776873149,24,0.75
125.1875429850222,25,0.75
125.87032860154787,24,0.75
126.46978989418663,24,0.75
128.31868880167877,23,0.75
128.6844382404813,24,0.75
129.2530623285231,25,0.75
129.5014124765786,26,0.75
130.78469458105118,25,0.75
131.00176259500768,26,0.75
131.89277448597613,25,0.75
132.3688554616625,24,0.75
132.68986022819996,25,0.75
133.13330714485983,25,0.75
133.3876228639808,25,0.75
138.13725466267945,24,0.75
138.53950766499577,24,0.75
139.53778284370938,23,0.75
139.82908968534923,23,0.75
141.92746987942203,22,0.75
142.86128307865837,22,0.75
142.89817074417545,22,0.75
142.96380316576418,21,0.75
143.5317124336199,21,0.75
143.66515178966065,21,0.75
144.1691724481642,20,0.75
145.13013110887763,21,0.75
145.18518321674037,20,0.75
145.89706828087873,20,0.75
146.0613045551789,21,0.75
146.07238408230432,22,0.75
146.66470038044346,23,0.75
146.83557661883665,24,0.75
146.96611572932238,23,0.75
148.1696464453618,22,0.75
148.36907604631466,23,0.75
149.1381231584218,23,0.75
149.6617662894361,22,0.75
149.87728763316485,23,0.75
150.69688849955782,24,0.75
152.28561185044526,23,0.75
152.85345311489274,23,0.75
153.8670335158073,24,0.75
154.16435759462485,23,0.75
155.08220059211203,23,0.75
155.15531479215,23,0.75
156.05699525043937,24,0.75
156.53251916997723,25,0.75
157.1421733169442,26,0.75
158.25186029894078,25,0.75
159.11222342928122,25,0.75
159.18997388108022,25,0.75
159.21556050960612,25,0.75
159.80445663606898,24,0.75
159.83647559650748,25,0.75
160.47820511105172,26,0.75
161.32030441080065,27,0.75
161.62872710185025,28,0.75
161.95688789484757,29,0.75
162.84973198950402,30,0.75
162.9811156545095,31,0.75
163.08313808447681,30,0.75
164.51585069985612,29,0.75
165.45127359556636,30,0.75
165.59028647921033,31,0.75
167.0146147006021,32,0.75
167.36294553786104,31,0.75
167.7219579674964,31,0.75
168.1081267507301,31,0.75
168.71551604932944,30,0.75
169.08425512871412,31,0.75
169.48078732415323,32,0.75
170.01360430628358,33,0.75
170.66447616183646,32,0.75
170.8481121959479,32,0.75
171.6470502587978,32,0.75
172.0913085346497,31,0.75
172.84362624806778,31,0.75
173.16773454876514,30,0.75
174.05834487806393,30,0.75
175.18398578718174,29,0.75
175.24624288541222,29,0.75
175.92529576914575,29,0.75
178.86705314569073,30,0.75
180.37271735539576,29,0.75
180.45562498181562,30,0.75
181.1723282635262,30,0.75
181.78446324214246,31,0.75
184.68044766680256,30,0.75
185.28351939455735,31,0.75
186.14477784769753,32,0.75
187.50626771411297,33,0.75
187.57592880586103,34,0.75
189.4141433006203,33,0.75
190.49384927456137,32,0.75
190.57161663923844,33,0.75
190.94049489600252,33,0.75
191.31520846282547,34,0.75
192.57742715065885,33,0.75
193.1414193574575,34,0.75
193.56082697234095,33,0.75
194.0399651329957,33,0.75
194.81561532748447,34,0.75
195.82499330942696,33,0.75
196.01594398945747,33,0.75
196.1018702609853,33,0.75
197.0094717312021,34,0.75
197.4858606048646,33,0.75
197.5173997276174,33,0.75
197.87967249515086,34,0.75
198.82712332436097,35,0.75
199.1505924029625,34,0.75
199.75292351059247,35,0.75
199.85831779446855,36,0.75
201.29374311941584,35,0.75
202.32002592543105,36,0.75
202.35264098364345,37,0.75
203.68496736467804,36,0.75
203.98171280512452,36,0.75
204.12935301578065,36,0.75
205.41511906506753,35,0.75
206.6337834095022,36,0.75
206.63520676098045,35,0.75
206.97552624589983,36,0.75
207.30833657944936,37,0.75
208.0562318836059,38,0.75
208.22611804116605,37,0.75
208.25592668779515,38,0.75
208.53413303902317,39,0.75
209.294986951797,38,0.75
209.5992017262688,39,0.75
210.5973590914044,40,0.75
210.7552359233658,39,0.75
212.07030339680583,40,0.75
212.109717907757,39,0.75
213.18548996105017,40,0.75
213.41980917956866,39,0.75
214.23584417056784,39,0.75
214.70803218102662,38,0.75
216.08668380072012,39,0.75
218.07720767002027,38,0.75
219.0525509307167,39,0.75
221.44786390982603,40,0.75
221.80201657630087,39,0.75
223.16052232018555,38,0.75
223.25492379002827,38,0.75
224.17023267647878,39,0.75
224.98283055881802,40,0.75
227.21449960884598,39,0.75
227.27910856866376,38,0.75
228.4218684207964,38,0.75
228.6009818772555,39,0.75
228.8678696843445,40,0.75
229.87356529418588,41,0.75
230.44717132366299,42,0.75
230.99262925269593,43,0.75
231.30423437933592,44,0.75
231.31927411791924,43,0.75
231.53534844753347,44,0.75
231.68318068666602,45,0.75
231.7122142784318,45,0.75
235.88328986627755,46,0.75
235.94508933412382,45,0.75
236.42826758433742,46,0.75
237.8626163228111,45,0.75
237.91117398945192,46,0.75
238.10570347289266,46,0.75
240.3185927902386,47,0.75
240.48403095044156,46,0.75
240.76684496897104,47,0.75
240.9568279404667,47,0.75
241.08493862229875,48,0.75
241.75425787688263,49,0.75
242.41936698354678,48,0.75
242.71659928193378,48,0.75
242.7554689972336,49,0.75
244.06707487439317,48,0.75
244.86415157639203,49,0.75
246.1794997040504,48,0.75
246.20620408805135,49,0.75
246.36632590961153,50,0.75
247.05500121401508,51,0.75
247.49881968734968,50,0.75
248.59313861473206,51,0.75
250.65299580057774,50,0.75
250.66824448515382,51,0.75
251.92265999393334,50,0.75
252.5143395000988,51,0.75
252.60115700561485,51,0.75
253.00971687436635,52,0.75
253.23419630069378,53,0.75
253.78701938047547,52,0.75
255.40509028321839,51,0.75
256.15837307965563,51,0.75
257.99374808651794,52,0.75
258.1316310979186,53,0.75
258.55421951977354,52,0.75
258.6241446744237,53,0.75
259.0014454326606,53,0.75
259.71351903254555,54,0.75
260.6013368251594,53,0.75
260.71645856101867,54,0.75
261.0281271582554,55,0.75
261.7650604020088,54,0.75
262.0641043761972,55,0.75
262.1586811964331,55,0.75
263.25569045423106,56,0.75
265.52241683602875,57,0.75
265.6224375758274,58,0.75
266.15772191968756,59,0.75
266.5214699244122,58,0.75
266.6888906574756,58,0.75
268.92887499155603,57,0.75
268.9754559929646,58,0.75
269.08200592776427,59,0.75
269.7501472029335,59,0.75
271.34082910829795,60,0.75
272.57517851061306,59,0.75
272.6718096567094,59,0.75
273.2210365465908,59,0.75
273.2311334839301,59,0.75
273.48148676994947,59,0.75
273.7208127137063,58,0.75
274.3410214582881,59,0.75
275.4909450187803,58,0.75
275.59473418994463,59,0.75
276.11679806801277,59,0.75
276.14469422600615,59,0.75
276.3359758503316,60,0.75
276.8837020414111,61,0.75
276.99774124752344,62,0.75
277.73535952672137,63,0.75
277.93017904704334,62,0.75
278.1501939307445,62,0.75
278.26616695756536,62,0.75
282.9957098358533,61,0.75
283.98457367858714,61,0.75
284.02518123144864,62,0.75
284.4275012014194,63,0.75
285.0774967132487,62,0.75
285.0950818888597,63,0.75
285.2371571471825,64,0.75
286.266316687225,63,0.75
286.26782192056646,63,0.75
286.5852330640031,63,0.75
286.94146665610776,64,0.75
289.18948547932894,65,0.75
289.8959737589648,66,0.75
290.0783594856435,67,0.75
290.74247234334604,66,0.75
290.9155709261279,67,0.75
291.65492447320037,68,0.75
292.129557696998,67,0.75
292.56460031740903,67,0.75
293.56122642805747,68,0.75
294.5045510064944,69,0.75
296.2649051867042,70,0.75
296.4990017509821,69,0.75
298.0033680455187,70,0.75
299.0270737035536,71,0.75
299.1711253460084,72,0.75
299.3894340285604,71,0.75
299.4506775408929,71,0.75
300.0706111753054,71,0.75
300.21910513394516,71,0.75
300.55675807162635,72,0.75
300.56342018876654,73,0.75
300.58124798092297,72,0.75
301.01737585070697,72,0.75
302.6250621712219,71,0.75
302.77784042656367,71,0.75
302.9796751635715,71,0.75
303.11172859341195,71,0.75
305.62064759438925,72,0.75
306.6616428717829,71,0.75
306.68395663870734,71,0.75
307.98341423080126,72,0.75
308.72527636595856,73,0.75
309.30563976516,72,0.75
309.62366477198094,72,0.75
309.7770633444113,73,0.75
309.9066615202626,74,0.75
312.30943982536445,73,0.75
312.47515105256326,74,0.75
312.8868197191582,75,0.75
313.570173615928,76,0.75
313.5777618422084,75,0.75
313.8582175868565,75,0.75
313.99385431912833,76,0.75
314.1469398770534,76,0.75
314.7010835306563,75,0.75
315.0874314170435,75,0.75
315.3094478809156,76,0.75
315.54827193856204,77,0.75
316.61323960759137,78,0.75
317.8444096397927,79,0.75
319.66278559116483,80,0.75
319.9399818321629,81,0.75
319.9464800130593,80,0.75
320.2990680850265,81,0.75
320.92206038396216,82,0.75
321.2367644424126,81,0.75
323.13011111687285,82,0.75
323.4738695554737,83,0.75
325.0646791617795,84,0.75
325.7982758182395,83,0.75
326.04236970139556,83,0.75
326.3097189951038,84,0.75
327.0234106797481,85,0.75
327.8005569644969,84,0.75
328.55941353348476,84,0.75
329.78449420190054,83,0.75
330.68906830737967,83,0.75
331.0339201088128,82,0.75
331.1393850352489,83,0.75
331.55941543787316,83,0.75
332.53212969919053,84,0.75
332.7869669944086,83,0.75
333.07447858589217,84,0.75
333.25400945413327,84,0.75
333.412732810454,84,0.75
335.9889930120416,83,0.75
336.3172261626336,83,0.75
336.61189786083884,84,0.75
336.8998037395741,84,0.75
336.9819395130963,84,0.75
337.9702415003712,83,0.75
338.7645764655877,84,0.75
341.4766056716231,85,0.75
341.89250221304957,84,0.75
342.1262119471546,85,0.75
343.3799123361698,84,0.75
344.90772915746953,85,0.75
345.26967844951156,84,0.75
346.8488058814102,85,0.75
346.8512134066604,84,0.75
347.94217098379795,85,0.75
348.4613350592645,86,0.75
348.8939668990915,85,0.75
350.1951154955498,84,0.75
350.29469661965084,85,0.75
350.8342133001267,86,0.75
351.15099719283273,86,0.75
351.21450598348196,87,0.75
351.38821994290805,86,0.75
352.0520933329681,87,0.75
352.3591927255488,87,0.75
353.6261144308638,86,0.75
354.30870756883286,86,0.75
354.8257756096092,85,0.75
355.6335817869635,85,0.75
356.6430302708416,86,0.75
356.77331693872213,85,0.75
356.9643917997777,85,0.75
357.55927212366606,85,0.75
358.91008861165164,86,0.75
359.284182197369,85,0.75
359.53488099497616,85,0.75
359.53723010131984,86,0.75
360.0973099566468,87,0.75
362.20052821622374,88,0.75
362.58666005805566,87,0.75
363.81014482826856,88,0.75
364.0348206338775,89,0.75
364.37943038950834,88,0.75
364.54150706325004,89,0.75
364.686048703907,89,0.75
364.7429723372574,89,0.75
365.03532280144475,89,0.75
365.6242872075564,88,0.75
365.7891057850976,88,0.75
366.4934758356974,89,0.75
366.7618189269919,90,0.75
366.83368156235656,91,0.75
367.3697030858233,90,0.75
367.5832088781511,90,0.75
367.7520519720263,91,0.75
368.49739628312386,92,0.75
368.9715070568973,93,0.75
369.7612186354349,92,0.75
369.9648037754935,92,0.75
370.66284075147166,93,0.75
370.7659069778615,92,0.75
371.3079777228265,92,0.75
371.6459603713513,93,0.75
372.6165765142283,92,0.75
373.01746714493817,92,0.75
373.14323487065036,92,0.75
373.49207379960376,92,0.75
374.2613489409828,91,0.75
374.4877841924608,91,0.75
375.1780705480805,92,0.75
375.56438063888623,91,0.75
376.0238366965898,91,0.75
376.8223308525541,92,0.75
378.4466828419854,93,0.75
379.13069627767476,92,0.75
380.2700147501911,93,0.75
382.39378670604805,94,0.75
383.09581889621074,95,0.75
383.79990892418317,96,0.75
384.9328748845636,97,0.75
385.3037334315988,98,0.75
386.73879338037403,99,0.75
386.9377278692985,100,0.75
387.1947737018763,99,0.75
387.1981831598292,99,0.75
388.27427459468686,100,0.75
388.5284500987371,99,0.75
388.5765187861503,100,0.75
389.61113569919945,99,0.75
389.9114156785956,100,0.75
390.3019905142342,100,0.75
390.3616116032896,100,0.75
390.7105845448876,101,0.75
391.0267446183846,102,0.75
391.83755171832973,101,0.75
392.17519364242816,101,0.75
392.4280437497209,102,0.75
393.0892884219675,101,0.75
393.270414683378,101,0.75
394.3665975543465,100,0.75
396.853472075395,101,0.75
397.3804378126963,102,0.75
398.3074828214484,101,0.75
399.1756024483237,101,0.75
400.27934599829473,100,0.75
400.28253985350995,101,0.75
402.0405819788619,100,0.75
402.9334560064508,100,0.75
403.067020038242,101,0.75
403.52578396874856,102,0.75
403.9574996273557,101,0.75
405.6021102841239,100,0.75
405.7626811904543,101,0.75
405.981183365369,102,0.75
406.0389630009944,102,0.75
406.45429412122786,103,0.75
406.666488715149,102,0.75
406.80666636813424,103,0.75
407.02404053767594,104,0.75
408.23330427018044,103,0.75
408.28237493908256,104,0.75
408.44944624057683,105,0.75
409.2897321957166,106,0.75
409.46149922600637,105,0.75
409.8590281623448,106,0.75
410.61378477122884,105,0.75
410.7606786349988,106,0.75
410.93219268400566,106,0.75
411.3145065993547,107,0.75
411.7447050394882,106,0.75
411.8052543424086,107,0.75
412.6844806399768,108,0.75
413.3173066888006,109,0.75
413.38756046293565,110,0.75
413.9448342680398,109,0.75
415.0307467780681,108,0.75
416.1645137901999,109,0.75
416.70253136445086,110,0.75
416.80634321629753,111,0.75
417.1031774059939,112,0.75
418.80059120788354,111,0.75
419.0981105074324,111,0.75
419.2174449582182,111,0.75
419.5057276470749,111,0.75
420.97505655231976,112,0.75
421.148373272439,111,0.75
421.2632543707732,112,0.75
423.6173687757378,113,0.75
424.36180412147934,112,0.75
425.16904398041055,113,0.75
425.92402145783757,112,0.75
426.268316146172,112,0.75
426.94000905992857,113,0.75
427.00622714569954,112,0.75
427.2986268346366,113,0.75
427.9089752835308,114,0.75
428.22462599397056,115,0.75
429.94659217654623,116,0.75
430.06853385185684,115,0.75
431.5771672461307,114,0.75
431.95111567092914,115,0.75
432.25045997297343,115,0.75
432.39883789405536,115,0.75
433.72481902122223,114,0.75
433.83293160050937,115,0.75
434.1681456679388,115,0.75
434.19292207200033,115,0.75
434.57012849191386,115,0.75
434.7106848986967,116,0.75
436.06120284906615,115,0.75
436.8142830067404,115,0.75
438.2343584280603,116,0.75
438.4607115464724,117,0.75
439.3724816108617,116,0.75
440.14751861794855,116,0.75
440.34156183302315,117,0.75
441.35455810344735,118,0.75
441.85794624318197,119,0.75
442.7020349753722,118,0.75
442.80261900982697,118,0.75
443.33262580934985,118,0.75
443.87439316656423,119,0.75
444.23521536486004,120,0.75
444.867774719052,121,0.75
444.90766580226574,120,0.75
444.97773292973994,120,0.75
445.9578153663303,121,0.75
445.9804959188156,120,0.75
446.1956593217662,120,0.75
447.3704324590104,121,0.75
447.46148997301157,120,0.75
447.5980304582853,120,0.75
447.6296263661095,121,0.75
447.79028985070613,122,0.75
448.25246077751456,122,0.75
448.26862817159105,123,0.75
450.2707421688987,124,0.75
451.03115084998626,125,0.75
451.60702577632964,124,0.75
451.9105935889713,124,0.75
451.98858474819787,125,0.75
452.88371268593727,126,0.75
453.12416044081607,127,0.75
453.25212890077717,126,0.75
453.2705090770939,126,0.75
453.3168486914682,125,0.75
453.5504648478779,125,0.75
454.19612271337047,125,0.75
455.8624623127982,124,0.75
456.0043056222925,125,0.75
458.0976425952855,126,0.75
458.3429082278751,127,0.75
460.53212968919956,128,0.75
461.06574123955795,129,0.75
461.80565717000223,130,0.75
462.1390036704694,129,0.75
462.2443918891653,129,0.75
463.21328837004654,130,0.75
464.041438836223,131,0.75
464.15563010500335,132,0.75
464.22705508856404,131,0.75
464.3289222620418,132,0.75
464.8994216115705,133,0.75
466.87226541936144,132,0.75
467.2201504385253,132,0.75
468.3331726545759,133,0.75
468.5548570053437,134,0.75
468.67304567150353,135,0.75
468.9337629263575,136,0.75
469.9156866758014,137,0.75
470.0020441609164,136,0.75
470.1027214650182,136,0.75
470.4193790264027,137,0.75
470.5938506612923,137,0.75
470.9732408834321,137,0.75
471.1135943586085,138,0.75
472.12070929055824,137,0.75
473.08169687614054,137,0.75
473.428427472875,136,0.75
473.52208567251034,136,0.75
473.9072832728955,136,0.75
474.79659465071757,135,0.75
475.0222833931184,136,0.75
476.3116342941473,135,0.75
476.5355641546632,135,0.75
477.0659803234991,135,0.75
477.10973074008933,135,0.75
477.2899058460334,136,0.75
477.9364749788416,137,0.75
478.0532491265261,136,0.75
478.30061069388216,137,0.75
478.36406877138035,138,0.75
478.94076871111844,139,0.75
480.4007254893455,138,0.75
480.4134470232041,139,0.75
480.65003338526475,139,0.75
480.71418811580565,139,0.75
482.0369221649925,140,0.75
482.667574823062,139,0.75
483.4342658802064,139,0.75
484.35693686366204,140,0.75
484.72821504461564,139,0.75
485.0933949091688,140,0.75
485.1322972928281,141,0.75
485.7666978150587,142,0.75
485.8298120875979,143,0.75
486.51826755260555,142,0.75
486.78736175627114,143,0.75
486.82829834339174,143,0.75
487.083351185819,143,0.75
487.25287784357346,144,0.75
489.78058888338387,145,0.75
490.7868648468723,144,0.75
491.1379242222501,145,0.75
491.8079885325955,146,0.75
492.4374683838969,145,0.75
493.460865973237,144,0.75
494.8724080588154,145,0.75
495.1487602205316,146,0.75
496.34771195128803,147,0.75
499.9576377582676,146,0.75
0.04389286077267541,0,0.6
0.6415141462590729,0,0.6
0.8276348286180177,0,0.6
1.502262059233399,0,0.6
2.6580058622774367,1,0.6
2.7477822237746663,2,0.6
2.7758849269007775,1,0.6
3.2719114179752946,1,0.6
3.3531035289452404,2,0.6
3.4575396406559555,1,0.6
3.9999125368196777,1,0.6
5.412518072804153,0,0.6
5.621609333320616,1,0.6
5.685914728343784,1,0.6
6.084433528638172,2,0.6
6.289020630904515,2,0.6
6.861377266001901,1,0.6
7.045848417522506,2,0.6
7.503435144977264,2,0.6
7.5377947568868215,3,0.6
9.73217255062583,4,0.6
9.833771283765712,3,0.6
9.841882584278045,4,0.6
10.050214773612879,5,0.6
10.128246786179725,6,0.6
10.344446201505912,6,0.6
11.303180328336758,5,0.6
12.107314047759592,5,0.6
12.257796643600734,5,0.6
13.175215178446168,6,0.6
13.645497982018359,7,0.6
13.867045522330969,8,0.6
14.003982676674912,7,0.6
15.05123077645705,8,0.6
15.318878312952435,7,0.6
15.519775608582336,7,0.6
16.04314169138228,8,0.6
16.290975441056233,8,0.6
16.653853412104947,9,0.6
18.29748238966582,8,0.6
19.390595927158497,9,0.6
20.069685234334976,8,0.6
20.625741975621292,8,0.6
20.69149910240548,7,0.6
20.82363223240687,7,0.6
21.50226328470272,7,0.6
21.52433727566397,7,0.6
22.94040776472231,6,0.6
26.08278659109203,7,0.6
26.103613811910908,8,0.6
26.142837828896983,7,0.6
26.4099778664552,7,0.6
27.044671369055745,8,0.6
27.15753646996646,7,0.6
27.17637330315135,8,0.6
28.255282701069994,7,0.6
28.75601786785211,7,0.6
30.45215203955667,6,0.6
31.972094546240193,7,0.6
32.99577124485368,6,0.6
34.37109130479908,7,0.6
34.53816025437116,6,0.6
34.64878402357346,6,0.6
36.31714051996228,5,0.6
37.51943763349183,6,0.6
37.65153867139646,5,0.6
38.418636817443804,6,0.6
38.89899256363287,5,0.6
39.29739360509166,5,0.6
39.534023461738016,6,0.6
39.839618488404014,7,0.6
41.738652435988364,6,0.6
42.84275797088482,5,0.6
44.60205707572628,4,0.6
44.71664042385003,5,0.6
46.75668316634772,4,0.6
48.206127115569004,3,0.6
48.76864754533684,3,0.6
48.86262378429852,3,0.6
51.856745782760086,2,0.6
52.09403323662954,3,0.6
53.067015713799435,2,0.6
53.308877754403966,2,0.6
53.33173357502385,2,0.6
53.51235996182532,2,0.6
53.6876073846713,2,0.6
55.38086849329688,1,0.6
55.469004546792036,1,0.6
56.613553169581934,0,0.6
57.349858473227734,1,0.6
58.04108611084469,0,0.6
59.08695080020305,0,0.6
59.39414275786898,0,0.6
59.534367271880036,0,0.6
59.63059199263664,0,0.6
60.18753216911366,0,0.6
60.536577845710305,0,0.6
61.693656736554885,1,0.6
62.66071234476059,0,0.6
63.40729556244804,0,0.6
63.557458060940114,0,0.6
63.67903209256982,1,0.6
64.03558275949045,2,0.6
64.72452744292019,3,0.6
65.06965016222748,2,0.6
67.3486113700402,1,0.6
67.39107107636859,1,0.6
67.58093865438043,2,0.6
67.7723759374248,3,0.6
68.04833791398156,3,0.6
68.62071413840907,2,0.6
69.25498502204047,2,0.6
70.02540530325207,1,0.6
70.39927645811586,2,0.6
70.4765029042179,2,0.6
71.53729725711649,1,0.6
72.69008337172608,2,0.6
74.9923735750153,3,0.6
75.14693074618745,2,0.6
75.4844848732561,3,0.6
75.71651734020871,3,0.6
75.87953436843914,3,0.6
76.90772497436001,4,0.6
77.26752071140831,3,0.6
78.45977791062168,2,0.6
78.71192255442186,3,0.6
79.07485576461963,3,0.6
79.51486963040009,2,0.6
80.10058982081458,2,0.6
80.39751248435975,3,0.6
81.16158028220256,2,0.6
82.05316459852398,2,0.6
82.23488783959947,1,0.6
83.87523566883499,2,0.6
83.89507571986644,3,0.6
84.1723240517206,4,0.6
85.5812643213541,3,0.6
85.64753558196898,4,0.6
86.19221281171373,5,0.6
86.63866940014299,4,0.6
86.70591824800653,5,0.6
86.80871545162998,5,0.6
87.61466874241096,5,0.6
88.96205376537702,4,0.6
89.10385934032433,4,0.6
89.56608158250017,4,0.6
89.94684035333883,4,0.6
92.46304032076276,3,0.6
93.33645961406926,4,0.6
93.4476618984433,4,0.6
93.66792770189548,3,0.6
94.19063752043444,3,0.6
94.77718264224487,2,0.6
95.41771606355223,3,0.6
97.34502502515753,2,0.6
97.39042429590586,3,0.6
98.04835327844536,3,0.6
98.42497300683695,4,0.6
99.28983824290226,5,0.6
99.35212174527916,4,0.6
99.73775247426734,4,0.6
99.97939387236099,5,0.6
100.0815498698166,5,0.6
100.81358813089925,6,0.6
101.68100865287947,5,0.6
101.865228076862,5,0.6
102.39575803914666,6,0.6
102.40115161257732,7,0.6
102.95012744698522,6,0.6
103.18854518525164,6,0.6
103.75581895783303,7,0.6
103.83105676830911,7,0.6
104.0482823370053,6,0.6
104.87362693429738,6,0.6
105.04139623849584,7,0.6
105.94178485026433,8,0.6
107.2102300825204,9,0.6
107.45101874754899,8,0.6
108.68782265873205,7,0.6
109.05993826583433,8,0.6
109.22134155573042,8,0.6
109.86776014476227,9,0.6
110.07129874350379,10,0.6
110.37109557609479,9,0.6
110.4456769422305,9,0.6
110.59235391461202,9,0.6
111.51697180516274,10,0.6
111.61058162890667,9,0.6
112.21594743837673,10,0.6
112.34984978864975,10,0.6
112.57890108886626,10,0.6
112.90048154312124,9,0.6
114.60070013283463,10,0.6
114.9362659819837,11,0.6
115.01610990416025,10,0.6
116.90763103538576,9,0.6
117.39103163451709,9,0.6
117.67814954699446,9,0.6
117.79623397072648,9,0.6
118.77092824090644,8,0.6
118.94299274430509,8,0.6
119.83115437053401,7,0.6
119.88756276922102,7,0.6
120.15022582273552,8,0.6
121.1649754625334,7,0.6
121.168686235412,8,0.6
121.7193502986612,8,0.6
121.91693941689182,8,0.6
122.22811135217013,9,0.6
122.36048383951464,8,0.6
122.46658252799512,9,0.6
122.59675615908408,9,0.6
122.62942855062603,9,0.6
122.88252840236699,10,0.6
123.0458027921216,11,0.6
124.10476408279749,10,0.6
125.64939580546894,9,0.6
126.81679216445504,8,0.6
126.82713423343442,8,0.6
126.94723504216006,8,0.6
127.65139761436986,8,0.6
128.52792661898184,7,0.6
130.21298332390646,8,0.6
130.45971337175882,7,0.6
131.31056414817814,7,0.6
132.31493838319193,8,0.6
132.72611404002987,7,0.6
133.09494341739205,7,0.6
133.35188981322642,7,0.6
135.62839507272213,6,0.6
135.6613129791974,6,0.6
136.38210339572962,6,0.6
136.79127601765254,7,0.6
136.86627953767922,6,0.6
136.94191677714477,6,0.6
137.29953452662667,6,0.6
137.48854296324959,6,0.6
138.10475438881997,5,0.6
138.18679892372205,5,0.6
138.2901236057372,5,0.6
138.92415298723816,5,0.6
139.01184239639093,6,0.6
139.5756520988166,5,0.6
139.73106633352342,5,0.6
141.13853590423253,4,0.6
141.22945802843915,4,0.6
141.38213078758744,4,0.6
141.41730114159273,4,0.6
141.49471252901415,5,0.6
142.87903761569558,6,0.6
143.60034659769317,5,0.6
143.67274117449577,5,0.6
145.10809771873465,6,0.6
145.73067968448387,7,0.6
146.2040894784533,6,0.6
146.54307839963772,6,0.6
149.35788557368045,5,0.6
149.75887820761085,5,0.6
149.79066613717177,5,0.6
149.83446733535334,6,0.6
150.4888841167951,5,0.6
151.00836482734547,6,0.6
151.08699334946286,7,0.6
151.31840941951017,8,0.6
152.82317532124196,7,0.6
153.49861546896375,8,0.6
153.63226871165665,8,0.6
154.02430510161216,9,0.6
154.39687181779374,8,0.6
154.5356647194113,8,0.6
154.60839404672043,8,0.6
155.12609500666042,8,0.6
155.23852798336435,8,0.6
155.24558333741967,8,0.6
156.01255747653613,7,0.6
159.51175085857923,6,0.6
160.2365595620577,6,0.6
161.53224073039118,7,0.6
162.49423847986392,6,0.6
163.12423044900973,6,0.6
163.6126119273754,5,0.6
165.5016831347074,4,0.6
165.84324822145115,5,0.6
166.21857541579058,5,0.6
167.83163488769483,4,0.6
169.46681793811885,5,0.6
169.60953141552616,4,0.6
169.9511286319943,4,0.6
170.85746619637365,3,0.6
172.02635030976305,2,0.6
172.87816978819413,2,0.6
173.027027371114,1,0.6
173.13443786171553,2,0.6
173.33096661681952,2,0.6
173.37480589714048,2,0.6
173.55699907719614,3,0.6
174.57417792466265,4,0.6
175.15236161451568,5,0.6
175.53776069892956,6,0.6
176.87215752558,5,0.6
177.87966287282867,4,0.6
178.14040149501213,4,0.6
178.27277824907156,4,0.6
178.63616940855857,4,0.6
179.0573133162716,3,0.6
179.07040959383087,3,0.6
180.98105668494276,4,0.6
181.70139646360522,5,0.6
182.27032331194553,4,0.6
183.90634120095964,5,0.6
185.33232904878543,4,0.6
185.44507340578116,4,0.6
185.94235945021427,4,0.6
185.98083526699128,4,0.6
186.5262933749922,3,0.6
186.62998501146163,3,0.6
186.75576573553417,4,0.6
186.9510116354305,4,0.6
187.7923808077816,3,0.6
188.0122286611551,4,0.6
188.0794740117881,4,0.6
189.13698713195896,5,0.6
190.18144714443008,6,0.6
191.17047177052524,5,0.6
192.0281985048731,5,0.6
192.51018995170358,4,0.6
192.68175000462347,4,0.6
192.90863401642542,5,0.6
193.2989088193994,5,0.6
193.30467323911392,6,0.6
194.8039155666688,5,0.6
194.99543601574985,6,0.6
195.06148797307227,7,0.6
195.12768428428623,8,0.6
195.30711572199644,8,0.6
196.38925994623955,9,0.6
196.8098421758737,8,0.6
196.8613807163196,8,0.6
196.91526493503883,9,0.6
197.56527197254155,9,0.6
197.94776210876043,8,0.6
198.3041003443833,9,0.6
198.45507647622492,9,0.6
198.5543385176965,10,0.6
201.75755604933502,9,0.6
203.0778560731509,10,0.6
203.291634311351,9,0.6
203.33047917224806,9,0.6
204.78369951793331,8,0.6
205.2522661923423,8,0.6
205.50704951110524,8,0.6
206.30546791304283,7,0.6
206.43101480332447,7,0.6
206.5762627492964,7,0.6
206.78986124523027,8,0.6
207.15910211171612,8,0.6
207.67515873326923,9,0.6
210.08821476927417,8,0.6
210.56533794888736,8,0.6
210.63582382639953,8,0.6
212.1665038573533,9,0.6
212.56852234032274,8,0.6
212.76908618974744,9,0.6
212.79574141563066,9,0.6
213.10431363587884,10,0.6
213.18672881604053,11,0.6
213.6390418835387,10,0.6
214.07405804117175,11,0.6
214.1671975479633,12,0.6
214.42281199467794,13,0.6
214.8923090807118,12,0.6
215.35528069568423,13,0.6
215.95585786628823,14,0.6
216.30633216177085,15,0.6
216.32130850521,14,0.6
216.54440842674444,14,0.6
217.38177011787033,13,0.6
217.48141288266862,13,0.6
217.69755603295567,13,0.6
218.1340757066886,14,0.6
219.19391432542932,13,0.6
219.71215955721271,14,0.6
220.5880309219531,13,0.6
220.65047739825368,13,0.6
220.88664956881385,13,0.6
221.01305279269567,13,0.6
221.6291997984212,12,0.6
225.39913227807418,11,0.6
226.6180973538912,12,0.6
227.43123144367374,13,0.6
227.47881983914888,12,0.6
227.97126048279617,13,0.6
229.22488309647295,12,0.6
229.9029776478499,12,0.6
231.0302376446484,11,0.6
231.88913475448825,11,0.6
231.9317451761655,12,0.6
232.89036898477715,11,0.6
232.94032322975386,12,0.6
233.56352914548455,12,0.6
233.70925422290412,13,0.6
233.7243814878973,14,0.6
234.06151121789748,15,0.6
235.46388784368145,16,0.6
236.7978135362301,17,0.6
237.79118984585023,16,0.6
237.9500221193435,17,0.6
238.08321209189336,18,0.6
239.90755919402372,17,0.6
240.98423299233636,16,0.6
242.10357305842734,15,0.6
242.30692664899897,15,0.6
244.77534845718563,16,0.6
246.21199065276306,17,0.6
246.38738656636562,16,0.6
246.5380286312007,16,0.6
246.97831899808153,17,0.6
247.72835871457792,16,0.6
248.9370927096496,15,0.6
249.00763234169352,16,0.6
250.26964285430734,17,0.6
251.15848735865956,16,0.6
252.217139328584,17,0.6
252.34641594368594,16,0.6
253.12348585544498,17,0.6
253.40788308382477,16,0.6
253.7061118094053,17,0.6
256.05074912105795,16,0.6
256.2029403195526,17,0.6
256.2109361773148,17,0.6
257.22393886812324,16,0.6
257.42320247017614,17,0.6
257.9341880598078,18,0.6
258.5920368610612,17,0.6
259.88832823718724,18,0.6
260.1667614250651,19,0.6
261.2156212839285,18,0.6
262.29672942605345,17,0.6
262.4834569139217,17,0.6
263.8000692110896,16,0.6
263.9696111379336,16,0.6
264.4629181660186,17,0.6
265.12897406625916,16,0.6
267.2505711583169,15,0.6
268.7715742086868,14,0.6
269.53601295003347,15,0.6
270.512081887113,16,0.6
272.14703682767157,15,0.6
272.3450549452129,15,0.6
273.0011865332986,16,0.6
273.64927822117596,17,0.6
273.7157033146111,18,0.6
274.4477955689315,19,0.6
274.5386884700642,20,0.6
275.5700261223703,19,0.6
275.72104963828895,19,0.6
276.78430886527,18,0.6
277.020317498231,19,0.6
277.03963385897464,20,0.6
278.09199831175454,19,0.6
278.6544698828946,20,0.6
278.67608411059746,21,0.6
278.94016440324464,21,0.6
279.2313098687476,20,0.6
279.6352187777313,20,0.6
280.030833138209,21,0.6
280.35371385778546,20,0.6
280.98303389902907,20,0.6
281.85598334610984,21,0.6
282.3338462639396,20,0.6
282.39932157786535,21,0.6
282.96034266058643,22,0.6
283.53496107747173,21,0.6
285.57618376970305,20,0.6
285.61379235578704,20,0.6
287.0415757880603,19,0.6
287.32562976092794,19,0.6
288.241694978974,18,0.6
288.57534218747884,18,0.6
289.61717049232794,19,0.6
289.97948831873197,18,0.6
291.5135592833496,19,0.6
292.0456817822759,20,0.6
292.1831980268942,19,0.6
292.8483741883379,20,0.6
292.9697361626653,20,0.6
293.3691560598385,19,0.6
293.853736890833,19,0.6
294.1569112587597,20,0.6
294.54839272928217,21,0.6
294.5518519510426,22,0.6
294.74492632488267,23,0.6
295.0029574564664,24,0.6
295.54580307616266,25,0.6
295.6090966446887,26,0.6
296.07001485932057,27,0.6
296.30714348419275,26,0.6
296.38539914044674,27,0.6
297.92216636809593,28,0.6
298.4543438013009,27,0.6
298.61305699653616,28,0.6
299.00831628201325,28,0.6
299.80470672578724,27,0.6
303.985562393233,28,0.6
304.23085083750965,27,0.6
305.6786170051264,26,0.6
305.7910166298592,26,0.6
306.3344925902272,27,0.6
306.90405235772374,28,0.6
307.49085057318865,27,0.6
308.2064945489457,28,0.6
309.07937714934087,29,0.6
310.95865014125474,28,0.6
311.1094393776827,28,0.6
311.58800924443955,28,0.6
311.92050004781635,28,0.6
311.9209142309441,28,0.6
311.9537440741834,28,0.6
312.0319731967721,29,0.6
313.8535520567959,30,0.6
316.78325334162435,29,0.6
317.2438840060778,29,0.6
317.42603720076005,29,0.6
317.50942402755976,30,0.6
318.05562852264234,29,0.6
318.35664339531223,29,0.6
318.95465749176435,30,0.6
319.75438724126457,31,0.6
320.0951019174822,30,0.6
320.10717508015404,31,0.6
320.199463111678,31,0.6
322.94355640467967,30,0.6
323.36041333980415,30,0.6
323.55884403017325,31,0.6
324.1221043623398,30,0.6
324.2935378267722,30,0.6
324.84386128836644,30,0.6
325.0823415442643,31,0.6
325.2498644868767,30,0.6
325.4607256092007,30,0.6
325.9080458674727,30,0.6
327.0512965239935,31,0.6
327.27390766969523,32,0.6
328.0265200310342,31,0.6
328.09829195135507,31,0.6
328.5515586763832,31,0.6
328.61021162247965,31,0.6
329.146143243684,32,0.6
329.8176528728964,33,0.6
330.51198288977935,34,0.6
332.23852948920154,35,0.6
333.04384334863124,34,0.6
333.0909589748063,34,0.6
333.1623350152211,35,0.6
333.963225377059,35,0.6
334.89137558949346,34,0.6
335.2893131430929,34,0.6
335.5022857769229,34,0.6
336.2851036223641,33,0.6
336.9469216397953,34,0.6
338.0171360462095,33,0.6
338.8743419695528,33,0.6
339.5542696721509,32,0.6
339.8603893606636,32,0.6
340.6934815802598,31,0.6
343.4494947732979,30,0.6
344.4036698105874,30,0.6
344.86389188494866,31,0.6
346.299515117011,32,0.6
348.39323328034914,33,0.6
349.55590796898946,32,0.6
349.596410113742,32,0.6
349.7275294342125,33,0.6
350.07496113350425,33,0.6
350.82866355262854,32,0.6
351.35396488031785,32,0.6
351.4739185787259,33,0.6
351.88985548590716,32,0.6
352.1803350784467,32,0.6
352.2801783342499,33,0.6
352.6869506580395,34,0.6
352.7035146153836,34,0.6
355.46650282055725,33,0.6
357.2252961205198,34,0.6
357.94264667784364,35,0.6
358.2596279185302,34,0.6
358.4657935960332,34,0.6
359.9015749991848,33,0.6
360.37942038642416,33,0.6
360.78536337198153,33,0.6
361.04008898991395,32,0.6
361.3119990658967,32,0.6
361.4582794421338,32,0.6
361.83217364198765,32,0.6
362.1191332134816,31,0.6
362.4725175488688,31,0.6
364.34083194947937,30,0.6
364.7094904839795,31,0.6
365.7967643527919,32,0.6
366.1016318702707,33,0.6
366.90810824770483,32,0.6
367.0873389118443,32,0.6
367.09837601032757,32,0.6
368.2261903726845,31,0.6
369.05131814708477,32,0.6
369.20125919464726,32,0.6
369.21903610709614,33,0.6
369.8165684857591,34,0.6
370.88666393143666,33,0.6
372.0929959367994,32,0.6
372.66093777894093,32,0.6
372.6635400609982,32,0.6
372.907601696122,32,0.6
373.23856545854665,31,0.6
373.71507351613786,32,0.6
375.32491425009346,31,0.6
377.4940756421587,32,0.6
379.54242875660356,31,0.6
379.5849505749387,31,0.6
379.6882220637707,31,0.6
381.5000533964665,30,0.6
381.84887767364063,31,0.6
382.35537815231345,32,0.6
382.67654239926327,31,0.6
382.80186159890036,31,0.6
382.8270228041477,32,0.6
382.9596634822316,32,0.6
383.11314658366473,33,0.6
383.23053041772886,33,0.6
383.24379365984714,34,0.6
384.0128970480651,33,0.6
385.37845244619274,32,0.6
385.6472833793501,32,0.6
385.9801595422046,32,0.6
386.6162801505702,31,0.6
387.3078238522461,31,0.6
387.53875310505174,31,0.6
388.2638321328576,30,0.6
388.99862438628975,30,0.6
389.7988224212994,29,0.6
390.15923330388375,30,0.6
390.7151687465335,30,0.6
391.05870539456254,31,0.6
392.0575114933156,32,0.6
392.2942034083425,33,0.6
393.02426266409867,34,0.6
393.5127450225175,33,0.6
393.7134836886047,33,0.6
393.81684570189395,33,0.6
395.3445107722767,32,0.6
395.97816261748727,33,0.6
396.0127547093853,34,0.6
396.1884255214119,34,0.6
396.472407850535,33,0.6
396.5890486064222,33,0.6
396.811664319385,34,0.6
397.2337401521247,34,0.6
398.00798041714455,33,0.6
398.2576139746576,34,0.6
399.29090058130294,33,0.6
399.7963795514051,34,0.6
400.37416993218585,33,0.6
401.02584767258,33,0.6
401.43814684923933,32,0.6
402.3231880487105,32,0.6
402.4085977743515,33,0.6
404.74188977880556,34,0.6
405.49256673982643,33,0.6
406.86996544431884,32,0.6
407.0268745247803,32,0.6
407.3924444508102,33,0.6
407.7470894548657,33,0.6
408.4195406477744,32,0.6
409.82205908340774,33,0.6
409.9477414101255,32,0.6
410.8311963428957,33,0.6
411.36470171369,34,0.6
413.5728750121507,33,0.6
414.62989675197485,34,0.6
414.8417329221892,33,0.6
415.0142951284821,34,0.6
416.16835105201454,33,0.6
416.7133695379073,33,0.6
418.1241506404099,32,0.6
421.2593564443852,31,0.6
421.57325442331995,32,0.6
421.87791808520876,33,0.6
423.724258163125,34,0.6
423.9342362080591,33,0.6
424.293453038642,33,0.6
424.52394319417056,34,0.6
425.8447433747035,35,0.6
426.10078215746023,34,0.6
426.37302529972067,35,0.6
426.6497548842693,35,0.6
426.9379877459831,35,0.6
427.8955959456695,34,0.6
427.9499940711003,35,0.6
428.9274204289403,34,0.6
430.1656154523587,35,0.6
430.25256241296745,36,0.6
430.3967177227404,35,0.6
430.913742461608,36,0.6
430.9983882497382,37,0.6
431.2638556614795,38,0.6
431.28663996979736,38,0.6
432.23038208668197,39,0.6
433.39129091358524,40,0.6
433.45474384447107,41,0.6
434.440384886074,40,0.6
436.32621895797354,41,0.6
436.4866953356613,40,0.6
436.62221619483284,40,0.6
437.31091672800676,40,0.6
437.42419745612597,40,0.6
438.21841395250334,39,0.6
439.8007116743256,38,0.6
440.37545419625707,37,0.6
441.9153699447544,36,0.6
442.41330285697904,36,0.6
443.1815999914313,37,0.6
444.15916810557997,36,0.6
445.7692759790504,37,0.6
446.4599587942891,36,0.6
446.75571968359833,36,0.6
447.1774933770859,37,0.6
448.1796096117737,36,0.6
448.36855606061323,36,0.6
449.1136896685091,37,0.6
449.18099485621326,36,0.6
451.3476013839697,35,0.6
451.5839716416048,35,0.6
451.70242009125235,35,0.6
451.7153133709859,36,0.6
453.34770677885734,35,0.6
453.72815426828174,36,0.6
454.2634921254069,35,0.6
454.9958558528001,36,0.6
455.74586959706596,37,0.6
456.3937400776884,38,0.6
456.7401662129788,37,0.6
457.24737032610375,37,0.6
457.9430503722355,36,0.6
458.06640074760185,37,0.6
458.75385833737204,37,0.6
459.07617874544394,36,0.6
459.4249107543906,36,0.6
459.89707064907856,36,0.6
460.4872640262445,35,0.6
460.7889575365219,35,0.6
461.47792607489873,35,0.6
462.4388727550565,36,0.6
462.7601171145385,35,0.6
463.0335277094627,35,0.6
463.8026400361394,36,0.6
463.9623570501095,37,0.6
464.7306713951262,36,0.6
465.30013534763856,36,0.6
465.86668136280196,35,0.6
466.8284230793256,35,0.6
467.02991936831637,34,0.6
467.67205657890634,34,0.6
469.65976587989365,35,0.6
469.98924769568737,36,0.6
470.35391444536185,37,0.6
470.7930997925582,36,0.6
471.42435609300975,36,0.6
473.2093403234168,37,0.6
473.7758937379174,36,0.6
475.02006981396755,35,0.6
476.4526994155428,34,0.6
477.4466220142381,34,0.6
477.6695677049404,35,0.6
479.37769542811236,34,0.6
479.63541923355126,34,0.6
479.6593455727082,35,0.6
479.9191751055111,35,0.6
479.9379549963888,36,0.6
481.04727374787353,35,0.6
481.8520629496581,35,0.6
482.180292376974,34,0.6
483.8655227355651,33,0.6
483.91684750923116,34,0.6
485.4071747769277,33,0.6
485.586628645056,34,0.6
486.30652608694015,35,0.6
486.7737534091673,36,0.6
486.7887060351986,35,0.6
488.8129706074362,36,0.6
489.0299977328541,37,0.6
489.2601372526605,36,0.6
489.31309804632446,37,0.6
489.35764650956196,37,0.6
489.73181530325525,38,0.6
490.46598318741127,39,0.6
490.9918698743491,38,0.6
492.1232444522918,37,0.6
492.2664008815381,37,0.6
493.893744944002,36,0.6
494.8493690926262,37,0.6
494.88597002794813,37,0.6
496.4143163231249,36,0.6
496.68618717333413,36,0.6
497.79504132674145,37,0.6
499.242995330057,36,0.6
499.53197087851004,36,0.6
499.923261700931,37,0.6
0.11984511242224599,1,0.45
0.3934116497430777,0,0.45
0.8986446693284988,1,0.45
1.74721855855255,0,0.45
1.8703566305256565,0,0.45
2.4990577086370562,1,0.45
4.201129541771427,2,0.45
4.280338332365483,1,0.45
5.946561266079875,0,0.45
6.971907315413469,1,0.45
8.134586064801447,0,0.45
8.398428100599563,0,0.45
8.999089610897656,0,0.45
11.748776435476014,0,0.45
11.98259257080705,1,0.45
12.215383369767947,1,0.45
13.215175689896235,0,0.45
13.876759203317732,0,0.45
14.291643374029636,0,0.45
15.149879192061967,0,0.45
15.188988203910938,0,0.45
16.148802836266402,1,0.45
16.666527116020138,0,0.45
18.715791192248908,1,0.45
19.386760569191498,0,0.45
19.452358240541532,0,0.45
22.205128401991864,0,0.45
22.67854636238805,1,0.45
23.55456391875247,0,0.45
23.896017040273478,1,0.45
23.968553546208135,2,0.45
24.15817895245566,1,0.45
24.368611579457305,0,0.45
24.74108405123724,0,0.45
25.024428206840433,1,0.45
25.651779066863508,2,0.45
25.67160599940553,2,0.45
26.157278170061137,2,0.45
26.666231270322836,1,0.45
29.504766834864164,0,0.45
30.709182394858455,0,0.45
31.64527776745076,0,0.45
31.987587280645624,0,0.45
32.31307227875329,0,0.45
32.661994126947654,0,0.45
32.85134486796512,1,0.45
33.00703606626383,0,0.45
33.11039702036031,1,0.45
33.14822941570827,1,0.45
33.54173245649122,2,0.45
34.7700801578599,3,0.45
35.53171141409487,2,0.45
38.215179578797716,1,0.45
39.48287741830734,0,0.45
40.962801594139066,1,0.45
42.0448568588625,2,0.45
42.69504680155639,1,0.45
42.84463070613721,2,0.45
43.13839405324281,2,0.45
44.622580421467354,1,0.45
45.02831564929745,2,0.45
45.93704715463453,3,0.45
46.60653705065098,2,0.45
46.733676434495486,3,0.45
47.190970603511914,3,0.45
47.24305960819435,3,0.45
47.61000523615718,2,0.45
47.94062887649994,2,0.45
48.3060344715338,2,0.45
48.72551574845717,3,0.45
52.48201515218351,2,0.45
53.70669518696594,3,0.45
54.931544718596854,2,0.45
55.22157247640265,2,0.45
57.23667497237071,1,0.45
58.159738222459985,1,0.45
58.47116862525725,0,0.45
59.5111783791769,0,0.45
62.934734598636254,1,0.45
63.458278837376355,0,0.45
63.60983139729123,0,0.45
63.61714104125567,1,0.45
65.02616449496935,0,0.45
66.47195108567031,0,0.45
66.82120371610158,1,0.45
68.36519429449092,0,0.45
68.61775976890266,1,0.45
69.26073298388857,0,0.45
70.79866655879647,0,0.45
71.09949985473509,0,0.45
71.5141792770079,0,0.45
71.72298386729278,0,0.45
71.9848975253159,0,0.45
72.21842568208662,0,0.45
72.44639048633445,0,0.45
73.17986539829988,0,0.45
73.90211907514119,1,0.45
73.90661606621002,2,0.45
76.78431563207793,1,0.45
77.23466412938858,2,0.45
77.28778010629442,1,0.45
78.32653840765636,0,0.45
78.42442828222333,1,0.45
79.16470066274495,0,0.45
79.41280201752221,0,0.45
79.44528356961531,0,0.45
81.22683220898192,0,0.45
85.65486642358583,0,0.45
85.79360747979385,0,0.45
86.11492248070743,0,0.45
86.57658265651133,1,0.45
86.94708368696644,0,0.45
88.07597980990887,1,0.45
88.24450647736776,2,0.45
88.35294822635701,1,0.45
90.20436420805389,0,0.45
91.20900007639827,0,0.45
93.48634656521394,0,0.45
94.21039460516842,0,0.45
95.06792611828791,1,0.45
97.01271192786427,0,0.45
98.3240751362805,0,0.45
99.28352763490633,0,0.45
100.77445066830856,0,0.45
100.9182629213276,0,0.45
102.12131619868336,0,0.45
103.183753116668,0,0.45
103.21041011599986,0,0.45
103.27220406684042,0,0.45
105.17093382675803,0,0.45
106.15224618648567,1,0.45
106.28850689976541,2,0.45
106.67241280335041,1,0.45
107.21825986346934,2,0.45
107.94298695446797,1,0.45
109.27594975677145,0,0.45
110.0954322700198,1,0.45
110.85170146497873,2,0.45
110.93700804610319,1,0.45
111.45020489376078,1,0.45
111.89919074305124,2,0.45
112.79079199341624,3,0.45
112.93670866174362,2,0.45
113.00690882536863,2,0.45
113.62582840738222,2,0.45
114.41566800089534,1,0.45
116.10144702190627,2,0.45
117.35087379763472,1,0.45
117.37910103461398,2,0.45
117.60291118277655,2,0.45
117.96083765900542,2,0.45
118.03899247944629,2,0.45
118.14949357872267,2,0.45
119.86548312211538,1,0.45
120.44885071653735,2,0.45
121.10906161970875,1,0.45
121.51846129584294,1,0.45
121.56801332661044,2,0.45
121.66924350521661,2,0.45
122.0996923233324,2,0.45
122.4788199723693,1,0.45
122.81295298179252,1,0.45
122.82714160825401,1,0.45
124.40656916129146,0,0.45
125.28450219075484,0,0.45
126.68688044168674,1,0.45
126.78710291217578,2,0.45
127.01930031860172,1,0.45
127.1831062790785,1,0.45
127.19785408718357,2,0.45
129.31339896340037,1,0.45
129.91588331023803,1,0.45
130.10998968077962,1,0.45
130.43164077895918,0,0.45
131.26467671844694,0,0.45
131.35668121532834,0,0.45
131.55959840270805,0,0.45
131.5730587268174,1,0.45
132.63866130698884,0,0.45
132.7367955986701,1,0.45
133.15422718732154,0,0.45
133.26431411652305,1,0.45
133.3013418870554,1,0.45
134.43411563129553,2,0.45
135.55966792697527,3,0.45
136.41901054648739,2,0.45
136.52679154990253,2,0.45
136.53592967434693,2,0.45
136.79631564732125,2,0.45
136.91438744831237,3,0.45
137.85202348066514,4,0.45
138.20517280853218,5,0.45
138.69120834110063,4,0.45
140.39586993436305,5,0.45
140.9516152090501,4,0.45
144.69263491352206,5,0.45
144.874477601873,4,0.45
145.36456823749575,5,0.45
145.67161154187332,5,0.45
147.8751395724688,6,0.45
148.43850140924536,5,0.45
149.82461953671822,4,0.45
150.19824823836964,4,0.45
150.2211479635075,5,0.45
150.39274718321647,6,0.45
151.27043442966044,5,0.45
152.9082620308254,4,0.45
152.95943548964487,5,0.45
153.26523075323408,5,0.45
153.45356501045788,5,0.45
153.7026867407773,5,0.45
154.27988788195677,4,0.45
154.76182135602514,4,0.45
154.82011809808324,4,0.45
157.33493234272217,3,0.45
159.12308354868475,2,0.45
159.180971460588,2,0.45
159.29010812897033,2,0.45
159.45544253740877,2,0.45
160.5391543591404,1,0.45
163.14006298072084,0,0.45
163.18958478023737,1,0.45
164.3250050992271,0,0.45
164.80730128923233,0,0.45
165.17288007986522,0,0.45
165.72162390328785,0,0.45
165.89684029918504,0,0.45
166.09080650593842,0,0.45
166.898853934093,1,0.45
167.26735019553035,0,0.45
168.47550346180878,0,0.45
168.59350904256928,1,0.45
169.0162341136746,0,0.45
172.04578064250234,0,0.45
172.25468670119636,1,0.45
172.57346319693917,2,0.45
173.390012604992,1,0.45
175.11456985190603,0,0.45
176.2478277546222,1,0.45
176.5354048960115,2,0.45
176.59695178772336,1,0.45
176.59732545669456,1,0.45
176.8097580670346,1,0.45
177.0417111068309,2,0.45
179.13364939297722,1,0.45
179.13736019224254,1,0.45
180.276619478778,2,0.45
182.6874587778503,1,0.45
183.34068148152215,2,0.45
183.96760804259245,1,0.45
184.3406581286578,2,0.45
184.85048231609176,2,0.45
185.37807335734422,1,0.45
185.94525029052184,2,0.45
186.13437262535123,2,0.45
186.6224777616224,3,0.45
189.5089554726146,2,0.45
191.96315383668227,1,0.45
193.749080871685,0,0.45
194.30162423849774,0,0.45
197.87157537878826,0,0.45
198.06661438883393,0,0.45
198.30746217296758,0,0.45
198.75658608955857,0,0.45
200.2164980793227,0,0.45
200.51082001501618,1,0.45
200.52845898555583,1,0.45
201.2623374152469,0,0.45
201.880217302481,1,0.45
202.25241106298657,2,0.45
203.33321690157476,1,0.45
203.54497563837776,1,0.45
204.03761173961138,1,0.45
205.71076676287043,0,0.45
206.9927376605431,0,0.45
207.48839246785022,0,0.45
207.9708055689782,0,0.45
208.2833476015573,0,0.45
208.35782756746428,0,0.45
209.31888572145644,0,0.45
209.39568140209528,1,0.45
210.45114600152925,0,0.45
211.32384943938274,0,0.45
211.50367359293801,1,0.45
211.8720887809341,2,0.45
213.84937812043484,1,0.45
213.96221744522387,1,0.45
214.3482194915217,2,0.45
215.33158201943584,1,0.45
215.52590792445645,1,0.45
215.59753839744195,1,0.45
217.50316260330976,2,0.45
217.6270760369722,1,0.45
218.8604884824464,2,0.45
219.76619755545647,1,0.45
220.29426046464272,2,0.45
221.6468783531917,1,0.45
221.7396496954944,2,0.45
222.84923275956427,1,0.45
223.03343280702427,1,0.45
223.75192376142672,1,0.45
223.9342231791219,0,0.45
223.96994082137317,0,0.45
227.04967487822995,1,0.45
228.10187346375565,2,0.45
228.64700000602195,3,0.45
231.90243536640992,2,0.45
232.35767944700655,2,0.45
232.8099196214879,2,0.45
233.0387163226557,3,0.45
233.35092062418587,3,0.45
233.92737393402464,2,0.45
233.9651273795375,2,0.45
234.52636161762425,3,0.45
234.9190625560348,3,0.45
235.93360642456307,4,0.45
235.95437000466927,3,0.45
237.30529948140065,2,0.45
237.5813249910634,2,0.45
238.18323083626018,3,0.45
240.06176015022018,2,0.45
240.17028526223552,2,0.45
240.2501695955332,2,0.45
240.73975160011634,2,0.45
241.81931754725426,1,0.45
242.3694680531943,1,0.45
242.7250397287898,2,0.45
243.0196198143538,3,0.45
243.72428683734768,4,0.45
244.8549724394684,3,0.45
244.90482361572518,3,0.45
245.47924883713355,3,0.45
247.54010996323998,2,0.45
247.82913684830163,3,0.45
248.50444149224796,3,0.45
248.51030954380278,3,0.45
248.5109078638909,4,0.45
249.7701205600501,5,0.45
250.19754211553868,6,0.45
251.9668160942836,7,0.45
252.68505239714415,6,0.45
252.97392455406455,6,0.45
254.65425844818574,5,0.45
255.2824232607926,5,0.45
257.0965132218871,4,0.45
257.2290694380749,4,0.45
257.2954635500391,4,0.45
257.4947605396989,5,0.45
257.68468456287053,6,0.45
257.8515790610908,6,0.45
258.45581141052406,5,0.45
258.77785425042055,6,0.45
259.43576899669915,6,0.45
259.87378590808044,7,0.45
260.17120704045215,6,0.45
260.6619077059444,7,0.45
261.0027051517853,7,0.45
261.784953929767,8,0.45
264.5033875408438,7,0.45
264.93124455937146,7,0.45
265.6822328160147,6,0.45
265.9109121283184,7,0.45
265.9232762542768,7,0.45
267.1515544417351,6,0.45
268.649772379781,5,0.45
269.2050627244305,5,0.45
270.9614948523424,4,0.45
271.2175842084335,5,0.45
271.3189987390447,6,0.45
271.9996797568618,7,0.45
272.37624148759977,6,0.45
273.9968909734302,5,0.45
276.18572198694096,4,0.45
276.4883120819473,5,0.45
277.5284460118639,4,0.45
277.7994028297933,4,0.45
278.9099203399416,3,0.45
279.5026308938416,3,0.45
279.61545118354445,3,0.45
279.683526497574,4,0.45
280.0544106552548,3,0.45
280.77987105995584,4,0.45
280.8228874598027,5,0.45
281.08285123164836,6,0.45
283.4958329905896,5,0.45
283.5797600038288,5,0.45
283.6423126541934,5,0.45
284.4839888724013,5,0.45
286.9780448053314,4,0.45
288.32493496845336,5,0.45
288.4760628846042,6,0.45
288.68398469494963,5,0.45
288.8432383530362,6,0.45
289.31928068258236,7,0.45
291.05549614868994,6,0.45
291.2306006548045,6,0.45
292.22462066246555,5,0.45
292.2793580266234,6,0.45
292.43503726521055,6,0.45
293.0663158214794,6,0.45
294.33098111961584,5,0.45
294.90082219049003,6,0.45
295.2266102382171,6,0.45
296.03577173760567,5,0.45
296.5576258657132,6,0.45
296.61924997211634,7,0.45
298.67613957496604,6,0.45
299.3559872569369,6,0.45
299.7362759444479,5,0.45
301.72336950016063,4,0.45
301.8304958838922,5,0.45
301.9284526835029,5,0.45
302.0424229581823,5,0.45
302.9742020845388,4,0.45
302.98476644093057,4,0.45
303.347114746386,4,0.45
303.73127906790893,4,0.45
304.1627908456267,3,0.45
305.09769478977745,3,0.45
305.1678073818101,2,0.45
305.80127401005444,3,0.45
306.565711359269,2,0.45
306.7087439107247,2,0.45
307.9988435890261,3,0.45
308.3020667286014,2,0.45
308.6653411020434,2,0.45
308.8543366444096,3,0.45
309.3870243537185,4,0.45
310.4024220295362,3,0.45
311.1351741298512,4,0.45
311.55795347661933,3,0.45
311.6636086952075,2,0.45
312.9880756619242,3,0.45
313.7091239198121,2,0.45
314.64153486388574,2,0.45
316.9691806979095,1,0.45
316.97674445227915,1,0.45
317.11326931680014,1,0.45
317.24994086519456,1,0.45
317.275167721738,1,0.45
317.8774955036894,1,0.45
318.126909103841,0,0.45
319.3464791297843,0,0.45
320.45338863462746,0,0.45
320.6575896076569,1,0.45
320.6864475665467,1,0.45
321.4848130266821,2,0.45
321.97468787505727,3,0.45
323.20698236007235,2,0.45
323.5285294910256,2,0.45
325.61663945615146,3,0.45
325.7863031828006,4,0.45
326.1364765573621,5,0.45
326.71658812859897,6,0.45
326.7311760638075,5,0.45
327.1841588401764,5,0.45
327.9010430474934,4,0.45
328.4955418294407,4,0.45
329.28220983792187,3,0.45
329.99874826058374,3,0.45
330.0549730745839,3,0.45
330.46331466048497,2,0.45
330.6136111489939,2,0.45
330.8649739560912,2,0.45
332.5695692551436,1,0.45
332.7918955190904,1,0.45
333.79529204740953,0,0.45
334.13139777072575,1,0.45
334.6414547123064,0,0.45
336.4088587356977,0,0.45
336.79305856276767,0,0.45
337.32313378165986,0,0.45
338.40508004249574,0,0.45
338.9381114524759,0,0.45
340.71086852340454,1,0.45
344.29895523973005,0,0.45
344.99821887674335,0,0.45
346.14268399979056,0,0.45
346.7307502045695,0,0.45
347.7246893466941,1,0.45
347.7597538576502,2,0.45
348.59569843208016,1,0.45
350.3302886814011,2,0.45
350.7619297159848,1,0.45
351.956866659954,2,0.45
353.14721792334194,1,0.45
353.9528213190983,2,0.45
354.08050081304987,3,0.45
355.02412717223217,2,0.45
355.56313228755005,3,0.45
356.893816724875,2,0.45
357.0255710210494,2,0.45
357.2003529172311,2,0.45
357.4031760514811,2,0.45
357.44338727589286,2,0.45
360.28617634627875,1,0.45
361.1580502831666,1,0.45
361.87104153931915,0,0.45
362.0024028978105,0,0.45
362.9878418634451,0,0.45
363.0725906879897,0,0.45
363.86794446079875,0,0.45
366.10095425532654,0,0.45
366.5402884798653,1,0.45
367.7202533839656,0,0.45
368.10372044469,0,0.45
368.3525572175175,0,0.45
368.89687491264937,1,0.45
369.1404329907588,0,0.45
370.2957187309275,1,0.45
371.1306035775058,0,0.45
371.4837397578854,1,0.45
372.4588313657422,0,0.45
372.63503236853654,0,0.45
372.91643286591824,0,0.45
373.5396306267095,0,0.45
374.43260842717734,1,0.45
376.17101070446927,2,0.45
376.65110529491045,1,0.45
377.3949574251797,0,0.45
377.72987391224257,1,0.45
378.312829162383,0,0.45
378.644806833628,1,0.45
378.87124407432486,0,0.45
379.16814873597735,0,0.45
379.95553438028327,0,0.45
381.18270142547294,0,0.45
382.2590223963039,0,0.45
382.84870654032534,0,0.45
382.99265929182286,1,0.45
383.2557797663174,1,0.45
383.51410346922256,2,0.45
385.35802016263267,1,0.45
385.5853989729396,1,0.45
387.5338074125496,0,0.45
387.67080477171186,0,0.45
388.48999287772534,0,0.45
388.6501580162358,0,0.45
388.8684091412063,0,0.45
388.89389084387835,0,0.45
389.02926741337666,0,0.45
389.49243212847733,1,0.45
389.8103032464912,2,0.45
390.2030122293038,1,0.45
390.60987366910473,1,0.45
395.6199846956796,0,0.45
395.8129660920768,0,0.45
395.9638083293753,0,0.45
396.0020872985567,0,0.45
396.68013360087417,0,0.45
397.09891655451077,0,0.45
397.43088006822893,0,0.45
397.9455392734369,0,0.45
398.27915661881394,1,0.45
398.39893868449207,2,0.45
400.160250235347,1,0.45
400.18809949100387,1,0.45
400.33870895616764,2,0.45
401.53127477120336,1,0.45
401.5697950144758,1,0.45
402.33681020174834,1,0.45
402.39607402918307,1,0.45
403.0978718704909,2,0.45
403.45865588429416,1,0.45
404.5264147666924,0,0.45
404.5339744284071,1,0.45
404.87556746549956,1,0.45
405.00319298819335,1,0.45
405.0191000956708,1,0.45
405.4763877952295,2,0.45
406.04944350157456,3,0.45
407.4243382851185,2,0.45
408.24990478231604,2,0.45
408.25185292633967,3,0.45
408.54472209854083,2,0.45
408.95597738537987,3,0.45
409.1604699712831,3,0.45
409.2976799576762,3,0.45
409.85742545693205,4,0.45
412.5463308797177,5,0.45
413.83133704823445,4,0.45
413.89593876254423,4,0.45
413.9453200125286,5,0.45
414.082940793058,6,0.45
414.24581766298047,6,0.45
414.2747905124272,6,0.45
414.8863084871732,5,0.45
415.91561489037304,4,0.45
416.4538041698534,5,0.45
416.80226112275477,6,0.45
416.8468374336794,6,0.45
416.96536590411927,5,0.45
417.0340659687243,6,0.45
417.0451824538907,7,0.45
420.3793504662092,6,0.45
421.50300036870084,5,0.45
421.5841404766635,5,0.45
424.78850269689775,4,0.45
425.2754537518544,4,0.45
425.99588776768314,3,0.45
426.01893798758636,3,0.45
428.96686996827754,4,0.45
430.3056295602466,3,0.45
431.70801397821816,2,0.45
432.1795037178877,2,0.45
432.37427472081055,2,0.45
432.952032786475,1,0.45
433.30686773270224,2,0.45
433.9384806699284,3,0.45
434.4387894462043,2,0.45
434.5656673375606,2,0.45
435.84401986257313,1,0.45
435.9947924320999,1,0.45
437.2151587683047,0,0.45
437.33473553378917,1,0.45
437.814854569028,2,0.45
438.5720708546785,1,0.45
439.16149446485963,2,0.45
439.2694469924102,3,0.45
439.66079487965067,3,0.45
439.908582103076,3,0.45
440.05951218514696,3,0.45
440.47388111321277,4,0.45
440.6341050292986,3,0.45
441.3269701828856,4,0.45
442.13859525834687,3,0.45
442.4420163015481,3,0.45
443.9096358513714,2,0.45
445.321260442847,3,0.45
445.86671182625355,4,0.45
446.09415239362363,3,0.45
446.78867939386464,3,0.45
447.93880810822134,2,0.45
449.01783536435045,1,0.45
449.98183825022267,1,0.45
450.8399142591096,2,0.45
451.09120098480656,1,0.45
451.13707194391225,2,0.45
451.6212758535474,2,0.45
451.91017432241887,2,0.45
452.05390185083644,2,0.45
452.32750049031887,1,0.45
452.84407515373186,2,0.45
453.3807872264841,1,0.45
454.047543572392,2,0.45
454.9645293290251,1,0.45
455.6674755043261,2,0.45
455.7298688026255,3,0.45
456.0324088167325,4,0.45
456.7597343601022,3,0.45
457.24511438196134,3,0.45
458.10210867635897,2,0.45
458.3022911125992,2,0.45
458.8037933740462,3,0.45
459.99577612930494,2,0.45
460.5469170553131,2,0.45
460.5665904581571,3,0.45
461.0915024875735,2,0.45
461.22080998919074,3,0.45
462.0520426054431,3,0.45
462.9761588627262,2,0.45
463.9112653353869,2,0.45
463.9161265793545,3,0.45
466.75518981709473,4,0.45
467.03080620154515,3,0.45
467.4775799608148,3,0.45
467.77535989732445,3,0.45
468.42527798005153,4,0.45
468.4539179959857,3,0.45
469.90197107542446,2,0.45
470.4100442154235,2,0.45
472.383442606136,1,0.45
473.5627986897314,0,0.45
474.3481927650231,1,0.45
474.47845069947317,0,0.45
476.11723769740615,1,0.45
476.48028163255145,2,0.45
476.61750289112575,1,0.45
477.2678276486216,1,0.45
477.39404456036027,2,0.45
479.3520638119657,1,0.45
479.39230191146464,1,0.45
480.86623076803346,2,0.45
481.81387217219685,3,0.45
482.87956657241836,2,0.45
484.9076435044948,3,0.45
485.0484954827518,2,0.45
485.7958446601968,3,0.45
486.2452626453306,4,0.45
486.5796403103856,3,0.45
487.1368293937376,3,0.45
487.66074150937607,2,0.45
487.7723204626549,2,0.45
488.5561764969838,2,0.45
489.3243074432165,3,0.45
489.849425524665,2,0.45
490.43481730746834,2,0.45
491.0070087263677,1,0.45
491.96254102259775,2,0.45
494.0629717025666,3,0.45
494.7341874298962,2,0.45
495.42376389225575,2,0.45
496.25587442614625,1,0.45
496.708312265411,1,0.45
497.42448271709327,0,0.45
498.0016033691975,1,0.45
498.56117512465113,0,0.45
499.32505068225987,0,0.45
499.337296441499,1,0.45


==> figures/fig-experiment-teaserequiv-equivteasingattacker-data.txt <==
bandwidth chain_growth
0.1 0.013418000000000001
0.15000000000000002 0.013959999999999997
0.20000000000000004 0.01452599999999999
0.25000000000000006 0.015211999999999996
0.30000000000000004 0.015816000000000004
0.3500000000000001 0.016373999999999996
0.40000000000000013 0.016968999999999998
0.45000000000000007 0.017495999999999998
0.5000000000000001 0.018053999999999997
0.5500000000000002 0.01845999999999999
0.6000000000000002 0.019170999999999997
0.6500000000000001 0.01953300000000001
0.7000000000000002 0.020076
0.7500000000000002 0.020467999999999993
0.8000000000000002 0.020970999999999993
0.8500000000000002 0.021248
0.9000000000000002 0.02177300000000002
0.9500000000000003 0.022241000000000004
1.0000000000000004 0.022653999999999994
1.0500000000000003 0.023102
1.1000000000000005 0.023411
1.1500000000000004 0.023717000000000002
1.2000000000000004 0.024234
1.2500000000000004 0.024615999999999992
1.3000000000000005 0.024945000000000012
1.3500000000000005 0.025293
1.4000000000000006 0.025671
1.4500000000000006 0.025929999999999998
1.5000000000000004 0.026291999999999996
1.5500000000000005 0.02657099999999999
1.6000000000000005 0.026931999999999984
1.6500000000000006 0.027259999999999996
1.7000000000000006 0.027628
1.7500000000000007 0.027898999999999997
1.8000000000000007 0.02822300000000001
1.8500000000000008 0.028553000000000002
1.9000000000000008 0.028887
1.9500000000000006 0.029159999999999995
2.0000000000000004 0.029477999999999994

